Numerical analysis of the Landau-Lifshitz-Gilbert equation with inertial effects

We consider the numerical approximation of the inertial Landau-Lifshitz-Gilbert equation (iLLG), which describes the dynamics of the magnetization in ferromagnetic materials at subpicosecond time scales. We propose and analyze two fully discrete numerical schemes: The first method is based on a reformulation of the problem as a linear constrained variational formulation for the linear velocity. The second method exploits a reformulation of the problem as a first order system in time for the magnetization and the angular momentum. Both schemes are implicit, based on first-order finite elements, and generate approximations satisfying the unit-length constraint of iLLG at the vertices of the underlying mesh. For both methods, we prove convergence of the approximations towards a weak solution of the problem. Numerical experiments validate the theoretical results and show the applicability of the methods for the simulation of ultrafast magnetic processes.

==> data/exp1/amm_h5_k001_e001.dat <==
t	 m3	 W1infty	 mag	 kin	 tot
0.000000000000000	 -7.911655908440534e-01	 1.938124936333646e+01	 2.245037489948108e+01	 0.000000000000000e+00	 2.245037489948108e+01
0.022097086912080	 -7.925997298655820e-01	 1.787784603854346e+01	 2.156667815195601e+01	 8.574022772975997e-01	 2.242408042925361e+01
0.044194173824159	 -7.969792548897383e-01	 1.594146569648990e+01	 1.946949055622825e+01	 2.873098834442275e+00	 2.234258939067053e+01
0.066291260736239	 -8.042345054860691e-01	 1.527875260091138e+01	 1.719519962720020e+01	 4.988090820818814e+00	 2.218329044801902e+01
0.088388347648318	 -8.138765340984218e-01	 1.515478846932018e+01	 1.549626193923702e+01	 6.453216765221709e+00	 2.194947870445872e+01
0.110485434560398	 -8.249423187699809e-01	 1.881700793727764e+01	 1.468494299161287e+01	 6.984449269274872e+00	 2.166939226088774e+01
0.132582521472478	 -8.363535476225615e-01	 2.470447214787969e+01	 1.451701358352077e+01	 6.860790545701091e+00	 2.137780412922186e+01
0.154679608384557	 -8.473188184656752e-01	 3.142800195613099e+01	 1.460796439259254e+01	 6.483494234783151e+00	 2.109145862737569e+01
0.176776695296637	 -8.575029382140011e-01	 3.883155551192120e+01	 1.472517130030996e+01	 6.092393725197388e+00	 2.081756502550734e+01
0.198873782208716	 -8.669468409197765e-01	 4.657807914904164e+01	 1.456470241497349e+01	 5.988443456117237e+00	 2.055314587109073e+01
0.220970869120796	 -8.757887333850700e-01	 5.412168433744282e+01	 1.389214056775790e+01	 6.386460083422678e+00	 2.027860065118058e+01
0.243067956032876	 -8.837512976894245e-01	 6.020841347343511e+01	 1.280740421765398e+01	 7.174119297927556e+00	 1.998152351558154e+01
0.265165042944955	 -8.895740644462872e-01	 6.346112207784756e+01	 1.184298127714416e+01	 7.824107477735501e+00	 1.966708875487966e+01
0.287262129857035	 -8.917407990435422e-01	 6.385025101132156e+01	 1.154570960574564e+01	 7.795936665981322e+00	 1.934164627172696e+01
0.309359216769115	 -8.900249588322489e-01	 6.289261483118005e+01	 1.179414530950330e+01	 7.230659714549532e+00	 1.902480502405283e+01
0.331456303681194	 -8.852722785812328e-01	 6.215034873093248e+01	 1.222268500669841e+01	 6.512271672623211e+00	 1.873495667932162e+01
0.353553390593274	 -8.785714925742344e-01	 6.201755784417649e+01	 1.265251009605677e+01	 5.821505482199075e+00	 1.847401557825584e+01
0.375650477505353	 -8.709634806014620e-01	 6.231494345885668e+01	 1.322821657482879e+01	 5.017982240607367e+00	 1.824619881543615e+01
0.397747564417433	 -8.635247812019247e-01	 6.281935164087125e+01	 1.375816867898306e+01	 4.293085822075774e+00	 1.805125450105884e+01
0.419844651329513	 -8.572204930861735e-01	 6.329592263177427e+01	 1.407536088831073e+01	 3.805520468713144e+00	 1.788088135702387e+01
0.441941738241592	 -8.527523706764228e-01	 6.367663174808443e+01	 1.428703896112408e+01	 3.442167023675827e+00	 1.772920598479990e+01
0.464038825153672	 -8.506309172280011e-01	 6.391886919279836e+01	 1.425814906097793e+01	 3.331287105787992e+00	 1.758943616676592e+01
0.486135912065752	 -8.510914000746009e-01	 6.399297700085378e+01	 1.406573693098750e+01	 3.384569271783850e+00	 1.745030620277134e+01
0.508232998977831	 -8.541412739561394e-01	 6.400531384631554e+01	 1.382349508275699e+01	 3.483671905640492e+00	 1.730716698839748e+01
0.530330085889911	 -8.595539571603525e-01	 6.399694432558648e+01	 1.338558947532645e+01	 3.771718714181502e+00	 1.715730818950795e+01
0.552427172801990	 -8.666704458559762e-01	 6.398783823836720e+01	 1.284261995332523e+01	 4.148820570486832e+00	 1.699144052381206e+01
0.574524259714070	 -8.744445683782580e-01	 6.399624867432181e+01	 1.231489828699717e+01	 4.495868779897423e+00	 1.681076706689459e+01
0.596621346626150	 -8.816464153428903e-01	 6.398711676722246e+01	 1.189098075087925e+01	 4.730666540015251e+00	 1.662164729089450e+01
0.618718433538229	 -8.873497405754766e-01	 6.399217434794609e+01	 1.177563709255548e+01	 4.651673872510472e+00	 1.642731096506595e+01
0.640815520450309	 -8.914300405981006e-01	 6.399069266386362e+01	 1.196958501793142e+01	 4.272847390578409e+00	 1.624243240850983e+01
0.662912607362388	 -8.945232374496369e-01	 6.398629778132810e+01	 1.226505475675892e+01	 3.810693131361720e+00	 1.607574788812064e+01
0.685009694274468	 -8.976202943094854e-01	 6.397905302879923e+01	 1.250065083009974e+01	 3.422770111133862e+00	 1.592342094123360e+01
0.707106781186548	 -9.015802358669510e-01	 6.395761599235109e+01	 1.262416355410044e+01	 3.161811840817596e+00	 1.578597539491804e+01
0.729203868098627	 -9.068777972401376e-01	 6.396080021896982e+01	 1.253773853532678e+01	 3.118166082043569e+00	 1.565590461737035e+01
0.751300955010707	 -9.135617177556614e-01	 6.411385253388676e+01	 1.221247009031019e+01	 3.307345614596112e+00	 1.551981570490630e+01
0.773398041922786	 -9.213571224425577e-01	 6.366832297631770e+01	 1.139763367336680e+01	 3.957285413174560e+00	 1.535491908654136e+01
0.795495128834866	 -9.305461344312453e-01	 4.548743284564832e+01	 6.953508482631853e+00	 8.130627843287609e+00	 1.508413632591946e+01
0.817592215746946	 -9.396437811728255e-01	 3.402216788462730e+01	 5.805782397186195e+00	 8.965721640690086e+00	 1.477150403787628e+01
0.839689302659025	 -9.462315073822243e-01	 4.733025892565207e+01	 8.692141058263434e+00	 5.747649142196405e+00	 1.443979020045984e+01
0.861786389571105	 -9.538026947090954e-01	 3.105645135058294e+01	 6.854991913676844e+00	 7.253448464599314e+00	 1.410844037827616e+01
0.883883476483185	 -9.605153879586357e-01	 2.051847267143922e+01	 5.150326751503068e+00	 8.663010009170062e+00	 1.381333676067313e+01
0.905980563395264	 -9.647674659871369e-01	 3.468940805195366e+01	 7.835920860227721e+00	 5.636757997005159e+00	 1.347267885723288e+01
0.928077650307344	 -9.696520320476758e-01	 2.775303825625561e+01	 5.337210144504832e+00	 7.832852801541356e+00	 1.317006294604619e+01
0.950174737219423	 -9.725249056276977e-01	 1.718488058833050e+01	 5.921613255671347e+00	 6.945901027225779e+00	 1.286751428289713e+01
0.972271824131503	 -9.744146092469299e-01	 3.604139666175319e+01	 6.782650159420567e+00	 5.781762553908064e+00	 1.256441271332863e+01
0.994368911043583	 -9.763572387460550e-01	 1.405678821087993e+01	 4.896273488454220e+00	 7.383041205890926e+00	 1.227931469434515e+01
1.016465997955662	 -9.765780279612315e-01	 2.390505789032752e+01	 6.229379041958667e+00	 5.769361831998149e+00	 1.199874087395682e+01
1.038563084867742	 -9.766209049593062e-01	 1.942372918701906e+01	 5.351725687920510e+00	 6.360500916725522e+00	 1.171222660464603e+01
1.060660171779821	 -9.756912265507857e-01	 1.233437360765324e+01	 4.781962170640410e+00	 6.660675163752224e+00	 1.144263733439263e+01
1.082757258691901	 -9.732646082212284e-01	 1.926633408290501e+01	 5.756805591657588e+00	 5.412426396308248e+00	 1.116923198796584e+01
1.104854345603981	 -9.707530903597048e-01	 1.146521224753372e+01	 4.758780486644648e+00	 6.150107910306724e+00	 1.090888839695137e+01
1.126951432516060	 -9.672757528025601e-01	 1.082799653444630e+01	 5.402993271464842e+00	 5.267671958378782e+00	 1.067066522984362e+01
1.149048519428140	 -9.638638608693295e-01	 1.980143326923542e+01	 5.516041651371556e+00	 4.913503977202948e+00	 1.042954562857451e+01
1.171145606340219	 -9.608982357891449e-01	 8.899891502344699e+00	 4.886182435942215e+00	 5.328239489464107e+00	 1.021442192540632e+01
1.193242693252299	 -9.578948330186662e-01	 1.673000905086096e+01	 5.929566888958004e+00	 4.075952292173788e+00	 1.000551918113179e+01
1.215339780164379	 -9.563056903796435e-01	 1.320939655987226e+01	 5.326623222413960e+00	 4.482012670725492e+00	 9.808635893139453e+00
1.237436867076458	 -9.556472157869538e-01	 8.079215870117510e+00	 5.478738595117155e+00	 4.149568490998224e+00	 9.628307086115379e+00
1.259533953988538	 -9.562224512396715e-01	 1.613781060570846e+01	 5.630285345338679e+00	 3.810757747312951e+00	 9.441043092651629e+00
1.281631040900618	 -9.581830952857210e-01	 6.895619724595164e+00	 4.420883291230813e+00	 4.831778047177581e+00	 9.252661338408394e+00
1.303728127812697	 -9.600123682178576e-01	 1.192254995258343e+01	 4.622111970875252e+00	 4.429345857641267e+00	 9.051457828516519e+00
1.325825214724777	 -9.617279149585014e-01	 1.049903019875121e+01	 3.724336355789027e+00	 5.108147858736173e+00	 8.832484214525200e+00
1.347922301636856	 -9.621730025593120e-01	 7.833618927137102e+00	 3.265886351378064e+00	 5.346346349091534e+00	 8.612232700469598e+00
1.370019388548936	 -9.608294367808703e-01	 1.287025581508621e+01	 3.664157689478055e+00	 4.721454235279322e+00	 8.385611924757377e+00
1.392116475461016	 -9.583255352250390e-01	 7.299497544346088e+00	 3.149673603800023e+00	 5.021153814428399e+00	 8.170827418228424e+00
1.414213562373095	 -9.543380334144151e-01	 8.435390727497788e+00	 3.694401550621431e+00	 4.276200604609928e+00	 7.970602155231359e+00
1.436310649285175	 -9.497739403471774e-01	 1.232547363696176e+01	 3.631238004320103e+00	 4.145118765039015e+00	 7.776356769359118e+00
1.458407736197255	 -9.448340821018635e-01	 6.587097083879825e+00	 3.622208488583418e+00	 3.984237106727377e+00	 7.606445595310795e+00
1.480504823109334	 -9.398821679117231e-01	 1.344185929008454e+01	 4.706997956600730e+00	 2.748723146667522e+00	 7.455721103268251e+00
1.502601910021414	 -9.366003073644604e-01	 8.370284841217391e+00	 4.679714787392774e+00	 2.652007374042397e+00	 7.331722161435170e+00
1.524698996933493	 -9.352868065404867e-01	 8.154647377928990e+00	 4.981584020715326e+00	 2.246270919030005e+00	 7.227854939745331e+00
1.546796083845573	 -9.364339218253361e-01	 1.248847020006108e+01	 4.966411587159271e+00	 2.156697787302294e+00	 7.123109374461565e+00
1.568893170757653	 -9.400030190387708e-01	 5.816154899824980e+00	 4.324862809311078e+00	 2.693420071981827e+00	 7.018282881292905e+00
1.590990257669732	 -9.450953712466251e-01	 9.942321550143989e+00	 4.236979310058228e+00	 2.662143405405134e+00	 6.899122715463362e+00
1.613087344581812	 -9.513521599643798e-01	 8.758603437537412e+00	 3.381082997500455e+00	 3.381300325661035e+00	 6.762383323161489e+00
1.635184431493891	 -9.575766028971520e-01	 6.316864886365376e+00	 3.068334623376682e+00	 3.546775594344495e+00	 6.615110217721178e+00
1.657281518405971	 -9.632288164325998e-01	 1.101333407287530e+01	 2.849260366522351e+00	 3.603540250283628e+00	 6.452800616805979e+00
1.679378605318051	 -9.679594563270858e-01	 6.360543598277064e+00	 2.314836636408670e+00	 3.986904381570213e+00	 6.301741017978882e+00
1.701475692230130	 -9.711707671219099e-01	 7.996011461974121e+00	 2.590868126097576e+00	 3.550781355560791e+00	 6.141649481658368e+00
1.723572779142210	 -9.732429631255646e-01	 8.096135314078213e+00	 2.219386476099969e+00	 3.756593678589342e+00	 5.975980154689312e+00
1.745669866054290	 -9.738691255408636e-01	 5.128139628023370e+00	 2.385433793311454e+00	 3.488991998285820e+00	 5.874425791597274e+00
1.767766952966369	 -9.735544855740559e-01	 9.038465947775721e+00	 3.044894199846931e+00	 2.679279086089007e+00	 5.724173285935938e+00
1.789864039878449	 -9.733845528381400e-01	 5.015956835536359e+00	 2.827833955602304e+00	 2.788268095498157e+00	 5.616102051100461e+00
1.811961126790528	 -9.733462203506458e-01	 6.349984700774022e+00	 3.250395846356369e+00	 2.287826870460818e+00	 5.538222716817187e+00
1.834058213702608	 -9.741602249069230e-01	 7.830038407511920e+00	 3.361374351634380e+00	 2.073887632570072e+00	 5.435261984204452e+00
1.856155300614688	 -9.760170372005068e-01	 4.815344865996695e+00	 2.942553147262455e+00	 2.425122500169453e+00	 5.367675647431908e+00
1.878252387526767	 -9.784186168698026e-01	 8.489988576302915e+00	 3.060217519588956e+00	 2.225548993791997e+00	 5.285766513380953e+00
1.900349474438847	 -9.814518392937914e-01	 5.854129938965350e+00	 2.721417401460915e+00	 2.465986838856139e+00	 5.187404240317054e+00
1.922446561350927	 -9.846356150947724e-01	 4.932122258684175e+00	 2.461210739715727e+00	 2.660133947473325e+00	 5.121344687189052e+00
1.944543648263006	 -9.875617696320442e-01	 7.007453387110134e+00	 2.295718503439660e+00	 2.733279707775521e+00	 5.028998211215180e+00
1.966640735175086	 -9.899446889382578e-01	 4.284910343578763e+00	 1.985828846533980e+00	 2.960801107889505e+00	 4.946629954423486e+00
1.988737822087165	 -9.913677099980058e-01	 6.979365497278310e+00	 1.922047426267652e+00	 2.938375920489848e+00	 4.860423346757500e+00
1.999786365543205	 -9.916888213630933e-01	 7.385496116236410e+00	 1.879986986424681e+00	 2.935850363613820e+00	 4.815837350038501e+00


==> data/exp1/amm_h5_k01_e01.dat <==
t	 m3	 W1infty	 mag	 kin	 tot
0.000000000000000	 -7.911655908440534e-01	 1.938124936333646e+01	 2.245037489948108e+01	 0.000000000000000e+00	 2.245037489948108e+01
0.022097086912080	 -7.926281797744738e-01	 1.785795617942942e+01	 2.155045855286989e+01	 7.320124768015949e-01	 2.228247102967149e+01
0.044194173824159	 -7.970324224107590e-01	 1.592299087445163e+01	 1.944945621174408e+01	 2.670523438552193e+00	 2.211997965029627e+01
0.066291260736239	 -8.043044791546744e-01	 1.519750717422584e+01	 1.717357129407894e+01	 4.811558994784173e+00	 2.198513028886311e+01
0.088388347648318	 -8.138723370227336e-01	 1.511160030777895e+01	 1.549673081288179e+01	 6.226295034866499e+00	 2.172302584774829e+01
0.110485434560398	 -8.249047299737750e-01	 1.878964935460888e+01	 1.468817763784071e+01	 6.926197886310874e+00	 2.161437552415159e+01
0.132582521472478	 -8.362953702729476e-01	 2.466838191460791e+01	 1.450588486239621e+01	 6.867818336497432e+00	 2.137370319889364e+01
0.154679608384557	 -8.472819770135003e-01	 3.137300661296154e+01	 1.459475060273992e+01	 6.493425939548406e+00	 2.108817654228832e+01
0.176776695296637	 -8.574897487087179e-01	 3.876330746143505e+01	 1.470448812054598e+01	 6.092615011705454e+00	 2.079710313225143e+01
0.198873782208716	 -8.669535111458171e-01	 4.651023831226838e+01	 1.453087953280739e+01	 5.970264975670331e+00	 2.050114450847772e+01
0.220970869120796	 -8.758080559233927e-01	 5.404130372254399e+01	 1.387907997664851e+01	 6.292816975061481e+00	 2.017189695170999e+01
0.243067956032876	 -8.837843851482153e-01	 6.013460851468779e+01	 1.279444645486215e+01	 7.049193319475172e+00	 1.984363977433733e+01
0.265165042944955	 -8.896363143160264e-01	 6.342728718315634e+01	 1.180550904356496e+01	 7.756241337961479e+00	 1.956175038152644e+01
0.287262129857035	 -8.918419126422510e-01	 6.386421138674389e+01	 1.150921554670995e+01	 7.773406157528408e+00	 1.928262170423836e+01
0.309359216769115	 -8.901566817086068e-01	 6.292490578073573e+01	 1.174173503137471e+01	 7.246898421973725e+00	 1.898863345334843e+01
0.331456303681194	 -8.854190815046730e-01	 6.216448772044598e+01	 1.216101909109744e+01	 6.536132025622106e+00	 1.869715111671955e+01
0.353553390593274	 -8.787302085207904e-01	 6.202368343372115e+01	 1.262078043210418e+01	 5.801850746764453e+00	 1.842263117886863e+01
0.375650477505354	 -8.711541298289894e-01	 6.229475476924945e+01	 1.317309604680755e+01	 5.020795441718667e+00	 1.819389148852622e+01
0.397747564417433	 -8.637575175708059e-01	 6.277835060362514e+01	 1.368163051449524e+01	 4.295407438838454e+00	 1.797703795333370e+01
0.419844651329513	 -8.574930832876790e-01	 6.327567067267051e+01	 1.401715598926902e+01	 3.759755934494446e+00	 1.777691192376347e+01
0.441941738241592	 -8.530635800718636e-01	 6.366412161459207e+01	 1.419952405183565e+01	 3.405508358563813e+00	 1.760503241039947e+01
0.464038825153672	 -8.509630849842023e-01	 6.390782161276513e+01	 1.416356730935265e+01	 3.273482660662161e+00	 1.743704997001482e+01
0.486135912065752	 -8.514262023660273e-01	 6.399277183842371e+01	 1.399615587367287e+01	 3.283229148484987e+00	 1.727938502215785e+01
0.508232998977831	 -8.544668445082713e-01	 6.400585427409889e+01	 1.372807730968682e+01	 3.393254044641012e+00	 1.712133135432783e+01
0.530330085889911	 -8.598486103263080e-01	 6.399653711779960e+01	 1.328994331330371e+01	 3.660230686310249e+00	 1.695017399961396e+01
0.552427172801990	 -8.669192711132446e-01	 6.398560941481189e+01	 1.277420347818921e+01	 3.998617553738640e+00	 1.677282103192785e+01
0.574524259714070	 -8.746531303435610e-01	 6.399166079157114e+01	 1.222749011293559e+01	 4.363609609365509e+00	 1.659109972230110e+01
0.596621346626150	 -8.818415375088311e-01	 6.398806698124724e+01	 1.180485342076438e+01	 4.608739470566368e+00	 1.641359289133075e+01
0.618718433538229	 -8.875758238671090e-01	 6.398989872840138e+01	 1.170330078242991e+01	 4.537352574969521e+00	 1.624065335739943e+01
0.640815520450309	 -8.917272177440115e-01	 6.398893451752857e+01	 1.185580240565841e+01	 4.213432556667871e+00	 1.606923496232628e+01
0.662912607362388	 -8.948978470235631e-01	 6.398576082083503e+01	 1.214013428265848e+01	 3.757970676389197e+00	 1.589810495904768e+01
0.685009694274468	 -8.980505092116329e-01	 6.397740789794535e+01	 1.239585459564350e+01	 3.333946125437447e+00	 1.572980072108095e+01
0.707106781186548	 -9.020437712976360e-01	 6.394817833406038e+01	 1.248766508080037e+01	 3.085379735228638e+00	 1.557304481602901e+01
0.729203868098627	 -9.073440763891273e-01	 6.393228952849107e+01	 1.240751204470899e+01	 3.011211851927152e+00	 1.541872389663614e+01
0.751300955010707	 -9.140035193120066e-01	 6.401508113574255e+01	 1.212757758116646e+01	 3.133965145781848e+00	 1.526154272694831e+01
0.773398041922786	 -9.217422600126204e-01	 6.379509509216364e+01	 1.145378106185673e+01	 3.588774558409457e+00	 1.504255562026619e+01
0.795495128834866	 -9.306252307537904e-01	 5.155602669970475e+01	 7.939551188618182e+00	 6.337848042266284e+00	 1.427739923088447e+01
0.817592215746946	 -9.400951531543440e-01	 2.784831908746150e+01	 5.039835087385956e+00	 9.481198654150482e+00	 1.452103374153644e+01
0.839689302659025	 -9.467005580235857e-01	 4.696825809236795e+01	 8.034412939005000e+00	 6.387351814036044e+00	 1.442176475304104e+01
0.861786389571105	 -9.537945973987559e-01	 3.680829590324957e+01	 7.645058563439728e+00	 5.848858177321931e+00	 1.349391674076166e+01
0.883883476483185	 -9.609234175062067e-01	 1.923830139079488e+01	 4.469861614917542e+00	 9.066608581564619e+00	 1.353647019648216e+01
0.905980563395264	 -9.650948646593336e-01	 3.247828084762373e+01	 7.657141638661064e+00	 5.679773492680530e+00	 1.333691513134159e+01
0.928077650307344	 -9.697863943051258e-01	 3.077664054123768e+01	 5.600833347868614e+00	 7.022472351484767e+00	 1.262330569935338e+01
0.950174737219423	 -9.730157815688847e-01	 1.446319039430080e+01	 5.281106507175124e+00	 7.397113510220918e+00	 1.267822001739604e+01
0.972271824131503	 -9.746838176846515e-01	 3.485606601843658e+01	 6.795906430327375e+00	 5.450614520399139e+00	 1.224652095072651e+01
0.994368911043583	 -9.766206798398160e-01	 2.072203517578918e+01	 4.980641747074730e+00	 6.800199337054421e+00	 1.178084108412915e+01
1.016465997955662	 -9.770279308726647e-01	 2.109962388928695e+01	 5.669656904226496e+00	 6.173073787046780e+00	 1.184273069127328e+01
1.038563084867742	 -9.767927418485836e-01	 2.332461107372961e+01	 5.616728709190768e+00	 5.618402561134943e+00	 1.123513127032571e+01
1.060660171779821	 -9.760549377889902e-01	 1.007528433456457e+01	 4.418205044947349e+00	 6.695738309370910e+00	 1.111394335431826e+01
1.082757258691901	 -9.736078761193924e-01	 1.830769313686602e+01	 5.534845566494627e+00	 5.371580687326300e+00	 1.090642625382093e+01
1.104854345603981	 -9.710016762418390e-01	 1.476092078579789e+01	 4.878293551480944e+00	 5.564085045029122e+00	 1.044237859651007e+01
1.126951432516060	 -9.677562251413764e-01	 1.016243968599523e+01	 4.861094552009632e+00	 5.559572617213178e+00	 1.042066716922281e+01
1.149048519428140	 -9.641644217769374e-01	 1.873917468821187e+01	 5.618280554239579e+00	 4.416802443018746e+00	 1.003508299725832e+01
1.171145606340219	 -9.613151734474499e-01	 9.970377456303018e+00	 4.665539373486799e+00	 5.146549745990626e+00	 9.812089119477424e+00
1.193242693252299	 -9.583905156012887e-01	 1.293171165083172e+01	 5.578953442727775e+00	 4.158787642806166e+00	 9.737741085533941e+00
1.215339780164379	 -9.566677118079250e-01	 1.608649814922101e+01	 5.416315841506407e+00	 3.928993365709483e+00	 9.345309207215891e+00
1.237436867076458	 -9.561779768835071e-01	 7.648607809587511e+00	 5.024877773953431e+00	 4.259837035441242e+00	 9.284714809394673e+00
1.259533953988538	 -9.565961110603998e-01	 1.549221120671825e+01	 5.511072829963648e+00	 3.532025927697318e+00	 9.043098757660967e+00
1.281631040900618	 -9.584704846154326e-01	 9.394521395301561e+00	 4.354707543637744e+00	 4.397589002163346e+00	 8.752296545801091e+00
1.303728127812697	 -9.603422230381216e-01	 8.458569066139374e+00	 4.198406585349305e+00	 4.505184094616581e+00	 8.703590679965886e+00
1.325825214724777	 -9.618497198642499e-01	 1.284661371859396e+01	 3.827016002299105e+00	 4.517092270459771e+00	 8.344108272758877e+00
1.347922301636856	 -9.624360555089364e-01	 6.229312466508572e+00	 2.948699192360366e+00	 5.263678562378743e+00	 8.212377754739109e+00
1.370019388548936	 -9.610953165494591e-01	 1.148875183593034e+01	 3.447585311129652e+00	 4.588111802566058e+00	 8.035697113695710e+00
1.392116475461016	 -9.585631666646826e-01	 9.934092999697826e+00	 3.108371416369861e+00	 4.620835453888906e+00	 7.729206870258767e+00
1.414213562373095	 -9.547134563358446e-01	 6.795779890992767e+00	 3.285658529271413e+00	 4.361151646815566e+00	 7.646810176086979e+00
1.436310649285175	 -9.500454222628982e-01	 1.243932513381786e+01	 3.674550542664849e+00	 3.691815376971187e+00	 7.366365919636037e+00
1.458407736197255	 -9.452813611528649e-01	 5.939064296391292e+00	 3.357318870644809e+00	 3.870663877637895e+00	 7.227982748282704e+00
1.480504823109334	 -9.404197183621054e-01	 1.102706393397927e+01	 4.372261666531726e+00	 2.792430643196895e+00	 7.164692309728621e+00
1.502601910021414	 -9.370350890967236e-01	 1.171098555689247e+01	 4.659680488119857e+00	 2.248406928404245e+00	 6.908087416524102e+00
1.524698996933493	 -9.358077583147200e-01	 6.261056152213961e+00	 4.607831872544785e+00	 2.249369831799375e+00	 6.857201704344160e+00
1.546796083845573	 -9.368249323475277e-01	 1.229712004676135e+01	 4.842048334907783e+00	 1.866531389057139e+00	 6.708579723964922e+00
1.568893170757653	 -9.403283849937687e-01	 7.477428635729320e+00	 4.151490662638858e+00	 2.403791478081069e+00	 6.555282140719927e+00
1.590990257669732	 -9.453772015136763e-01	 7.577812569993853e+00	 3.925558992200691e+00	 2.576142487248947e+00	 6.501701479449638e+00
1.613087344581812	 -9.514680376258302e-01	 1.026333619199172e+01	 3.386817138075007e+00	 2.900719245180236e+00	 6.287536383255242e+00
1.635184431493891	 -9.577541771009654e-01	 5.307987047064292e+00	 2.739744964151898e+00	 3.469525437246827e+00	 6.209270401398725e+00
1.657281518405971	 -9.633264647906667e-01	 1.017047208826381e+01	 2.726569471728952e+00	 3.323416857268938e+00	 6.049986328997891e+00
1.679378605318051	 -9.680653863010911e-01	 7.525909568086567e+00	 2.179908939986054e+00	 3.679375655150445e+00	 5.859284595136499e+00
1.701475692230130	 -9.713487648385493e-01	 5.594682147919036e+00	 2.243590178087064e+00	 3.534762073422017e+00	 5.778352251509081e+00
1.723572779142210	 -9.733362781782684e-01	 8.962042051484215e+00	 2.256531070792891e+00	 3.289923303474521e+00	 5.546454374267412e+00
1.745669866054290	 -9.741726533244865e-01	 4.388760768343024e+00	 2.023619518398237e+00	 3.430417394407541e+00	 5.454036912805778e+00
1.767766952966369	 -9.738669087106914e-01	 7.447803190508979e+00	 2.779806347767808e+00	 2.577579840307441e+00	 5.357386188075250e+00
1.789864039878449	 -9.736391784602870e-01	 6.807216012762516e+00	 2.774053477321224e+00	 2.365937625256519e+00	 5.139991102577742e+00
1.811961126790528	 -9.737491179150914e-01	 5.519782478801142e+00	 2.808139676842230e+00	 2.301781364805481e+00	 5.109921041647711e+00
1.834058213702608	 -9.744212023084073e-01	 8.289178110578051e+00	 3.217748681325433e+00	 1.755643126489776e+00	 4.973391807815209e+00
1.856155300614688	 -9.762550031573465e-01	 4.575798465430186e+00	 2.752245224869201e+00	 2.075894604517831e+00	 4.828139829387032e+00
1.878252387526767	 -9.786957902195956e-01	 6.230181163813652e+00	 2.683805381885435e+00	 2.115621559697093e+00	 4.799426941582528e+00
1.900349474438847	 -9.816020371553913e-01	 7.897058120907761e+00	 2.582445520762552e+00	 2.060309979280728e+00	 4.642755500043279e+00
1.922446561350926	 -9.848045373770817e-01	 4.369172696235702e+00	 2.129877583446854e+00	 2.422118038344041e+00	 4.551995621790894e+00
1.944543648263006	 -9.876811643450123e-01	 6.202349960039631e+00	 2.036509066831710e+00	 2.420134840787502e+00	 4.456643907619211e+00
1.966640735175086	 -9.900451910351217e-01	 4.340715177474165e+00	 1.744382497379172e+00	 2.572588797165478e+00	 4.316971294544650e+00
1.988737822087165	 -9.915270344456186e-01	 3.940898335162435e+00	 1.574159397105678e+00	 2.656145158594750e+00	 4.230304555700428e+00
1.997576656851997	 -9.918143049194762e-01	 5.997050306781066e+00	 1.589733238923215e+00	 2.597434915104258e+00	 4.187168154027473e+00


==> data/exp1/amm_h6_k001_e001.dat <==
t	 m3	 W1infty	 mag	 kin	 tot
0.000000000000000	 -7.911654253099092e-01	 1.927679933182110e+01	 2.279471092108861e+01	 0.000000000000000e+00	 2.279471092108861e+01
0.022097086912080	 -7.926390762223823e-01	 1.794392660277771e+01	 2.182568810535577e+01	 9.468648921223540e-01	 2.277255299747813e+01
0.044194173824159	 -7.971224501568916e-01	 1.575289082073684e+01	 1.955802391390628e+01	 3.128003067243972e+00	 2.268602698115026e+01
0.066291260736239	 -8.045371971653696e-01	 1.499785076222208e+01	 1.720778756222215e+01	 5.298850183361328e+00	 2.250663774558348e+01
0.088388347648318	 -8.143481142566298e-01	 1.550222146286765e+01	 1.556312388339976e+01	 6.687011925656650e+00	 2.225013580905641e+01
0.110485434560398	 -8.255427961592088e-01	 1.949949185680666e+01	 1.481940877517688e+01	 7.133926772908142e+00	 2.195333554808502e+01
0.132582521472478	 -8.369908369928644e-01	 2.697926799889694e+01	 1.474222199193676e+01	 6.906839007652327e+00	 2.164906099958909e+01
0.154679608384557	 -8.478521777034470e-01	 3.629096328437151e+01	 1.496546153271725e+01	 6.394165156296160e+00	 2.135962668901341e+01
0.176776695296637	 -8.577129043113572e-01	 4.729539872016003e+01	 1.523998630611257e+01	 5.853327963245626e+00	 2.109331426935820e+01
0.198873782208716	 -8.664812849917087e-01	 5.991656564398895e+01	 1.537982661057469e+01	 5.465715043401092e+00	 2.084554165397578e+01
0.220970869120796	 -8.742087215846024e-01	 7.448363829571905e+01	 1.524562821879930e+01	 5.362723453483823e+00	 2.060835167228313e+01
0.243067956032876	 -8.809421367847670e-01	 9.134456016655690e+01	 1.474841691607910e+01	 5.619381787173285e+00	 2.036779870325238e+01
0.265165042944955	 -8.866318566983074e-01	 1.106132380457745e+02	 1.356476091124153e+01	 6.533129532115669e+00	 2.009789044335720e+01
0.287262129857035	 -8.906073086528151e-01	 1.257835038697490e+02	 1.160635968966532e+01	 8.173542020497486e+00	 1.977990171016281e+01
0.309359216769115	 -8.907077753799195e-01	 1.268227272263980e+02	 1.136373993682925e+01	 8.079406919188710e+00	 1.944314685601796e+01
0.331456303681194	 -8.867018391118517e-01	 1.235913199324987e+02	 1.227917724641868e+01	 6.846045247880163e+00	 1.912522249429884e+01
0.353553390593274	 -8.804051589409283e-01	 1.238918141956240e+02	 1.295330967525546e+01	 5.901458491491036e+00	 1.885476816674650e+01
0.375650477505353	 -8.732769800831056e-01	 1.259480462391381e+02	 1.344066346959519e+01	 5.181509811096210e+00	 1.862217328069140e+01
0.397747564417433	 -8.663254279305341e-01	 1.275785762933819e+02	 1.383045872084034e+01	 4.586521099257284e+00	 1.841697982009763e+01
0.419844651329513	 -8.603082758843906e-01	 1.279922583501183e+02	 1.413565518641535e+01	 4.101512689289263e+00	 1.823716787570461e+01
0.441941738241592	 -8.558875391010299e-01	 1.279816144212684e+02	 1.429313330093012e+01	 3.782054496301670e+00	 1.807518779723179e+01
0.464038825153672	 -8.535209850401639e-01	 1.279823753775921e+02	 1.420983430302315e+01	 3.709758417347959e+00	 1.791959272037111e+01
0.486135912065752	 -8.533722412194235e-01	 1.279955860458567e+02	 1.396127536027010e+01	 3.804948576588342e+00	 1.776622393685844e+01
0.508232998977831	 -8.553843312251460e-01	 1.280000212804382e+02	 1.371178562286618e+01	 3.897166223162711e+00	 1.760895184602889e+01
0.530330085889911	 -8.593752883071406e-01	 1.256579803313624e+02	 1.313111936142009e+01	 4.299655558877888e+00	 1.743077492029798e+01
0.552427172801990	 -8.654006598093772e-01	 4.441270328509324e+01	 6.669836312029938e+00	 1.047517006039437e+01	 1.714500637242431e+01
0.574524259714070	 -8.712748118465524e-01	 7.277391301671015e+01	 9.705691183306250e+00	 7.027241091582459e+00	 1.673293227488871e+01
0.596621346626150	 -8.771509399071726e-01	 6.602323077358665e+01	 9.712440142544466e+00	 6.685385218940738e+00	 1.639782536148520e+01
0.618718433538229	 -8.822195226903206e-01	 3.015620018489707e+01	 7.166790733192408e+00	 8.877524664438219e+00	 1.604431539763063e+01
0.640815520450309	 -8.861553308201534e-01	 3.794842467013788e+01	 7.281911471894674e+00	 8.392890464319162e+00	 1.567480193621384e+01
0.662912607362388	 -8.897260329671448e-01	 4.860291754098733e+01	 8.550763378201960e+00	 6.798845439097249e+00	 1.534960881729921e+01
0.685009694274468	 -8.938307695708744e-01	 3.592071807076292e+01	 8.693443835653852e+00	 6.362026839368787e+00	 1.505547067502264e+01
0.707106781186548	 -8.989950567386265e-01	 2.194615043428580e+01	 7.765139855888400e+00	 6.994564761230025e+00	 1.475970461711842e+01
0.729203868098627	 -9.053614276170532e-01	 2.427148030955281e+01	 7.275417190000962e+00	 7.178430513262192e+00	 1.445384770326315e+01
0.751300955010707	 -9.128703484029052e-01	 3.873550779543196e+01	 7.620371271817586e+00	 6.535607003396247e+00	 1.415597827521383e+01
0.773398041922786	 -9.212475964482350e-01	 3.825196820619720e+01	 7.649821562941590e+00	 6.216594378124078e+00	 1.386641594106567e+01
0.795495128834866	 -9.299839351982502e-01	 2.337069255659846e+01	 6.881681439576202e+00	 6.691269966489629e+00	 1.357295140606583e+01
0.817592215746946	 -9.386610407142063e-01	 1.721254324906576e+01	 6.184300473490364e+00	 7.086488121850119e+00	 1.327078859534048e+01
0.839689302659025	 -9.470497397486485e-01	 2.609446120670247e+01	 6.051219342797439e+00	 6.915005522504980e+00	 1.296622486530242e+01
0.861786389571105	 -9.547476772722983e-01	 3.167547885430830e+01	 6.160231407800589e+00	 6.508924494938303e+00	 1.266915590273889e+01
0.883883476483185	 -9.614064741105960e-01	 2.417040273026659e+01	 5.997605805799913e+00	 6.383299567089353e+00	 1.238090537288927e+01
0.905980563395264	 -9.670538889737894e-01	 1.265071568945690e+01	 5.485039543449949e+00	 6.608326216651048e+00	 1.209336576010100e+01
0.928077650307344	 -9.718092563432054e-01	 1.126139588772073e+01	 5.232331139678474e+00	 6.574807315238385e+00	 1.180713845491686e+01
0.950174737219423	 -9.757074729902206e-01	 2.194347082785915e+01	 5.431272642884812e+00	 6.099163369805958e+00	 1.153043601269077e+01
0.972271824131503	 -9.787028169139397e-01	 2.207189774596155e+01	 5.472441607676009e+00	 5.790794692173812e+00	 1.126323629984982e+01
0.994368911043583	 -9.807065795070242e-01	 1.275286176304042e+01	 5.056036566503641e+00	 5.943972800367489e+00	 1.100000936687113e+01
1.016465997955662	 -9.816941064280451e-01	 9.018251728639033e+00	 4.685014943552307e+00	 6.051809397932909e+00	 1.073682434148522e+01
1.038563084867742	 -9.817273954620311e-01	 1.761928321997639e+01	 4.626761653374354e+00	 5.849519935527764e+00	 1.047628158890212e+01
1.060660171779821	 -9.807364864032118e-01	 2.143479043577351e+01	 4.706818228464249e+00	 5.517856871510603e+00	 1.022467509997485e+01
1.082757258691901	 -9.786448591315190e-01	 1.630737246923154e+01	 4.705587327149347e+00	 5.277956242511330e+00	 9.983543569660677e+00
1.104854345603981	 -9.757195173356049e-01	 8.906357076417905e+00	 4.572002936028190e+00	 5.179616428679685e+00	 9.751619364707874e+00
1.126951432516060	 -9.724357574112468e-01	 9.738562513622668e+00	 4.445959700273619e+00	 5.082406609528664e+00	 9.528366309802283e+00
1.149048519428140	 -9.689869953153590e-01	 1.755885105526821e+01	 4.658371495163105e+00	 4.657368974659185e+00	 9.315740469822291e+00
1.171145606340219	 -9.655469222372131e-01	 1.770913960330648e+01	 4.941933075321341e+00	 4.175784029947957e+00	 9.117717105269298e+00
1.193242693252299	 -9.624859527437714e-01	 1.032700792580573e+01	 4.935885110969672e+00	 3.999191466606515e+00	 8.935076577576186e+00
1.215339780164379	 -9.602809682118437e-01	 6.969085710387658e+00	 4.907533580691979e+00	 3.854917830590125e+00	 8.762451411282104e+00
1.237436867076458	 -9.593246773602486e-01	 1.245142682675492e+01	 4.920656535692172e+00	 3.676945715654017e+00	 8.597602251346188e+00
1.259533953988538	 -9.596343110358048e-01	 1.679712858914996e+01	 4.798896085064277e+00	 3.636553983322242e+00	 8.435450068386519e+00
1.281631040900618	 -9.607768753165772e-01	 1.386145657579028e+01	 4.381052378467809e+00	 3.885511037641508e+00	 8.266563416109317e+00
1.303728127812697	 -9.620334719084260e-01	 7.376063472364823e+00	 3.558166469354449e+00	 4.521736922598199e+00	 8.079903391952648e+00
1.325825214724777	 -9.625780622363422e-01	 7.284253823362009e+00	 3.158776005274219e+00	 4.719820722459793e+00	 7.878596727734012e+00
1.347922301636856	 -9.618985636409233e-01	 1.457459293997495e+01	 3.134120410395137e+00	 4.541816829339463e+00	 7.675937239734600e+00
1.370019388548936	 -9.599300963739688e-01	 1.543234132422221e+01	 3.296895307296648e+00	 4.184367879383189e+00	 7.481263186679837e+00
1.392116475461016	 -9.569187279525504e-01	 8.637644866245186e+00	 3.217723034461945e+00	 4.079539702940095e+00	 7.297262737402040e+00
1.414213562373095	 -9.530459458622766e-01	 6.069039015435212e+00	 2.954471677005662e+00	 4.161365191896564e+00	 7.115836868902226e+00
1.436310649285175	 -9.484630979121453e-01	 1.237203118087804e+01	 3.258141838377505e+00	 3.686217408901567e+00	 6.944359247279072e+00
1.458407736197255	 -9.436874082873739e-01	 1.531928178587605e+01	 3.720375641655902e+00	 3.074897876505359e+00	 6.795273518161261e+00
1.480504823109334	 -9.394799705136034e-01	 1.229706827115416e+01	 4.226644368316680e+00	 2.444604881277891e+00	 6.671249249594570e+00
1.502601910021414	 -9.367447449751024e-01	 6.878510469705241e+00	 4.339425117432241e+00	 2.227593961004061e+00	 6.567019078436302e+00
1.524698996933493	 -9.360298383412520e-01	 6.768480153425138e+00	 4.275017031893253e+00	 2.195914732741299e+00	 6.470931764634551e+00
1.546796083845573	 -9.374096356954967e-01	 1.217182706189409e+01	 4.238739746917290e+00	 2.137181195949636e+00	 6.375920942866925e+00
1.568893170757653	 -9.406054416270310e-01	 1.280708144692533e+01	 3.969935148171005e+00	 2.306532310082176e+00	 6.276467458253181e+00
1.590990257669732	 -9.450726651440072e-01	 8.203584451845208e+00	 3.515882779432127e+00	 2.649995316467592e+00	 6.165878095899719e+00
1.613087344581812	 -9.501765869847441e-01	 5.815663326484348e+00	 3.054053569550887e+00	 2.987468814826303e+00	 6.041522384377190e+00
1.635184431493891	 -9.553533124358689e-01	 8.369832173241997e+00	 2.732392058218509e+00	 3.174313644659432e+00	 5.906705702877941e+00
1.657281518405971	 -9.601515957377057e-01	 1.267925225390738e+01	 2.592536356639416e+00	 3.174228115781773e+00	 5.766764472421189e+00
1.679378605318051	 -9.642040383678525e-01	 1.185489163309411e+01	 2.448998577585250e+00	 3.175775647236897e+00	 5.624774224822147e+00
1.701475692230130	 -9.672863076422524e-01	 5.681513326444097e+00	 2.188173760742910e+00	 3.293101513609178e+00	 5.481275274352088e+00
1.723572779142210	 -9.693344526188689e-01	 5.420897872958657e+00	 2.148357073589460e+00	 3.191370901164752e+00	 5.339727974754211e+00
1.745669866054290	 -9.705557959921354e-01	 8.155836555417423e+00	 2.438337168974892e+00	 2.770509843448476e+00	 5.208847012423368e+00
1.767766952966369	 -9.713836940841529e-01	 1.047950004853923e+01	 2.650899393039031e+00	 2.442043823271887e+00	 5.092943216310918e+00
1.789864039878449	 -9.722277211901584e-01	 8.059811551982438e+00	 2.773915569200770e+00	 2.215203215807359e+00	 4.989118785008129e+00
1.811961126790528	 -9.734916389694979e-01	 5.873769811695007e+00	 2.697289580431756e+00	 2.194499892648027e+00	 4.891789473079783e+00
1.834058213702608	 -9.753055916930460e-01	 8.964703576229955e+00	 2.726106525259861e+00	 2.072501147982363e+00	 4.798607673242223e+00
1.856155300614688	 -9.777185706394075e-01	 1.072387221724027e+01	 2.680177723535181e+00	 2.027644441785762e+00	 4.707822165320943e+00
1.878252387526767	 -9.805900700223869e-01	 8.303230989034679e+00	 2.522320063207060e+00	 2.093256709704301e+00	 4.615576772911361e+00
1.900349474438847	 -9.836835657418318e-01	 5.584024234983229e+00	 2.271867571043636e+00	 2.247340138492010e+00	 4.519207709535646e+00
1.922446561350927	 -9.867294083452128e-01	 4.800443981907274e+00	 1.994116469205403e+00	 2.422615429136466e+00	 4.416731898341869e+00
1.944543648263006	 -9.893676109209981e-01	 6.959529001802968e+00	 1.747451429885683e+00	 2.559719725970227e+00	 4.307171155855910e+00
1.966640735175086	 -9.911898754448285e-01	 9.721761967154354e+00	 1.663114934586119e+00	 2.531499548102186e+00	 4.194614482688305e+00
1.988737822087165	 -9.920477262917049e-01	 6.792731281583294e+00	 1.685465233398008e+00	 2.399457794636349e+00	 4.084923028034357e+00
1.999786365543205	 -9.921659941616743e-01	 9.012142767051511e+00	 1.697643414762646e+00	 2.333237209730069e+00	 4.030880624492714e+00


==> data/exp1/amm_h7_k001_e001.dat <==
t	 m3	 W1infty	 mag	 kin	 tot
0.000000000000000	 -7.911654231735713e-01	 1.912344420763433e+01	 2.288275042427631e+01	 0.000000000000000e+00	 2.288275042427631e+01
0.022097086912080	 -7.926534579729063e-01	 1.788049059416385e+01	 2.188729452135165e+01	 9.768241318356913e-01	 2.286411865318734e+01
0.044194173824159	 -7.971667634330922e-01	 1.563885638067248e+01	 1.957738307964782e+01	 3.197142264350135e+00	 2.277452534399796e+01
0.066291260736239	 -8.046235065512926e-01	 1.483338604179307e+01	 1.720863962922509e+01	 5.379108771928856e+00	 2.258774840115395e+01
0.088388347648318	 -8.144779481635411e-01	 1.568815523448824e+01	 1.557986005732311e+01	 6.742893189411428e+00	 2.232275324673454e+01
0.110485434560398	 -8.257039347189270e-01	 1.977342060209583e+01	 1.485437083765540e+01	 7.163712202209363e+00	 2.201808303986476e+01
0.132582521472478	 -8.371577180586851e-01	 2.771373170689457e+01	 1.479798341830812e+01	 6.911649929630639e+00	 2.170963334793876e+01
0.154679608384557	 -8.479819196275119e-01	 3.801308326619533e+01	 1.506533823508008e+01	 6.353932012011622e+00	 2.141927024709170e+01
0.176776695296637	 -8.577308624125519e-01	 5.030513872072443e+01	 1.538363407173079e+01	 5.770235311538407e+00	 2.115386938326920e+01
0.198873782208716	 -8.662658580818012e-01	 6.444592865831957e+01	 1.559659550600565e+01	 5.314721616018707e+00	 2.091131712202436e+01
0.220970869120796	 -8.735712635283392e-01	 8.069403001338908e+01	 1.561552386163333e+01	 5.069320072884740e+00	 2.068484393451807e+01
0.243067956032876	 -8.795824669304202e-01	 9.989840883054207e+01	 1.540770671650716e+01	 5.056434078860895e+00	 2.046414079536806e+01
0.265165042944955	 -8.840945215538198e-01	 1.239038112423847e+02	 1.501629224581500e+01	 5.223428779367032e+00	 2.023972102518203e+01
0.287262129857035	 -8.868102642941678e-01	 1.570595191677997e+02	 1.447858694381473e+01	 5.527065091987772e+00	 2.000565203580250e+01
0.309359216769115	 -8.875752236017667e-01	 2.095661836814855e+02	 1.345313451833234e+01	 6.294652875318192e+00	 1.974778739365053e+01
0.331456303681194	 -8.862055660204601e-01	 2.558354352540273e+02	 1.116009117200991e+01	 8.277878670395404e+00	 1.943796984240532e+01
0.353553390593274	 -8.812314869428940e-01	 2.476476213926738e+02	 1.275233383659285e+01	 6.384758427430445e+00	 1.913709226402329e+01
0.375650477505353	 -8.745793166022618e-01	 2.534205638025031e+02	 1.348293405598999e+01	 5.414282578623808e+00	 1.889721663461380e+01
0.397747564417433	 -8.678771877058625e-01	 2.559834032308075e+02	 1.390701683608966e+01	 4.785246795826412e+00	 1.869226363191607e+01
0.419844651329513	 -8.620083272234004e-01	 2.560039866596742e+02	 1.426614536964571e+01	 4.247291196885230e+00	 1.851343656653093e+01
0.441941738241592	 -8.576940026956591e-01	 2.341474097336073e+02	 1.307984470315266e+01	 5.237067374722512e+00	 1.831691207787517e+01
0.464038825153672	 -8.553196693627620e-01	 8.131480909991257e+01	 8.407618555378731e+00	 9.550523708896845e+00	 1.795814226427558e+01
0.486135912065752	 -8.547409370323651e-01	 1.163584506645010e+02	 1.039500613682801e+01	 7.265740712000656e+00	 1.766074684882867e+01
0.508232998977831	 -8.559220184155674e-01	 5.988372586014169e+01	 8.765498596761512e+00	 8.514539690740355e+00	 1.728003828750187e+01
0.530330085889911	 -8.584823654665897e-01	 6.018759151051847e+01	 9.587611727630639e+00	 7.357712136861620e+00	 1.694532386449226e+01
0.552427172801990	 -8.622765755265855e-01	 3.820662091178958e+01	 8.225326320044598e+00	 8.354480022863573e+00	 1.657980634290817e+01
0.574524259714070	 -8.668998961567627e-01	 6.060064349223987e+01	 9.035902524957503e+00	 7.206574077375373e+00	 1.624247660233288e+01
0.596621346626150	 -8.718799707051879e-01	 2.722680341247471e+01	 7.702318694106888e+00	 8.202679504002566e+00	 1.590499819810945e+01
0.618718433538229	 -8.765945882300918e-01	 6.013682858991844e+01	 8.393406718600012e+00	 7.167398866993294e+00	 1.556080558559331e+01
0.640815520450309	 -8.810448170633138e-01	 2.470313631871797e+01	 7.760428697440055e+00	 7.483767206862514e+00	 1.524419590430257e+01
0.662912607362388	 -8.854991805282573e-01	 4.743191036030230e+01	 8.030112910435468e+00	 6.885342901056571e+00	 1.491545581149204e+01
0.685009694274468	 -8.903862782796690e-01	 2.460845876224761e+01	 7.788056495865719e+00	 6.835535190358899e+00	 1.462359168622462e+01
0.707106781186548	 -8.960171415804927e-01	 3.478828722590208e+01	 7.515677457417402e+00	 6.796574564332449e+00	 1.431225202174985e+01
0.729203868098627	 -9.025558062028859e-01	 3.279291285488699e+01	 7.749984192799308e+00	 6.282594224738332e+00	 1.403257841753764e+01
0.751300955010707	 -9.100961951576563e-01	 2.583157325418627e+01	 7.102810789539670e+00	 6.637919352195851e+00	 1.374073014173552e+01
0.773398041922786	 -9.185186086092061e-01	 4.070814089659594e+01	 7.313587513458474e+00	 6.146679862283719e+00	 1.346026737574219e+01
0.795495128834866	 -9.274935462554943e-01	 1.630555974338179e+01	 6.333360802745104e+00	 6.840401035476078e+00	 1.317376183822118e+01
0.817592215746946	 -9.363723406828302e-01	 4.150783821261582e+01	 6.445625918482771e+00	 6.432325552741785e+00	 1.287795147122456e+01
0.839689302659025	 -9.448608264413267e-01	 1.409957517682998e+01	 6.144062869899736e+00	 6.453741100799546e+00	 1.259780397069928e+01
0.861786389571105	 -9.530411469336422e-01	 3.433414928574410e+01	 5.872546149844106e+00	 6.434644062095974e+00	 1.230719021194008e+01
0.883883476483185	 -9.604068762349129e-01	 1.847512214275960e+01	 5.605545951336899e+00	 6.423201325978953e+00	 1.202874727731585e+01
0.905980563395264	 -9.667290707377981e-01	 2.425799831425327e+01	 5.372990489378582e+00	 6.367008965216093e+00	 1.173999945459467e+01
0.928077650307344	 -9.721052479691414e-01	 2.386058147078254e+01	 5.509773846213312e+00	 5.962688755795789e+00	 1.147246260200910e+01
0.950174737219423	 -9.766142486097620e-01	 1.592366290439142e+01	 5.077976508792804e+00	 6.124552888790213e+00	 1.120252939758302e+01
0.972271824131503	 -9.802539920979144e-01	 2.890960747256394e+01	 5.199414917008617e+00	 5.742076022176236e+00	 1.094149093918485e+01
0.994368911043583	 -9.829367018024954e-01	 8.801191306631587e+00	 4.623057158305592e+00	 6.057958724661652e+00	 1.068101588296724e+01
1.016465997955662	 -9.844374871063625e-01	 2.932607548446527e+01	 4.686497623380751e+00	 5.731148727037545e+00	 1.041764635041829e+01
1.038563084867742	 -9.846355969941722e-01	 9.085974902308163e+00	 4.475669668413929e+00	 5.692989527482061e+00	 1.016865919589599e+01
1.060660171779821	 -9.837237869116047e-01	 2.467458312887400e+01	 4.473654685863224e+00	 5.444995406164479e+00	 9.918650092027704e+00
1.082757258691901	 -9.818241009383454e-01	 1.534756993502571e+01	 4.384517683041967e+00	 5.300577205576190e+00	 9.685094888618156e+00
1.104854345603981	 -9.790374360906967e-01	 1.845754551228724e+01	 4.412189851304530e+00	 5.041339004974184e+00	 9.453528856278714e+00
1.126951432516060	 -9.758031824619249e-01	 2.008203814743620e+01	 4.619406584549637e+00	 4.623757068347644e+00	 9.243163652897280e+00
1.149048519428140	 -9.724032733462726e-01	 1.014413060487805e+01	 4.416496044234726e+00	 4.620014663774123e+00	 9.036510708008848e+00
1.171145606340219	 -9.690434326644557e-01	 2.342225791681538e+01	 4.722916203006109e+00	 4.119649163232167e+00	 8.842565366238276e+00
1.193242693252299	 -9.660170333368049e-01	 8.584522266754659e+00	 4.601546175026297e+00	 4.059959741764376e+00	 8.661505916790674e+00
1.215339780164379	 -9.636858449150009e-01	 2.315692752425957e+01	 4.857711483030944e+00	 3.631316474910072e+00	 8.489027957941016e+00
1.237436867076458	 -9.623833831516491e-01	 8.244271808101624e+00	 4.678960947561854e+00	 3.654087511460456e+00	 8.333048459022310e+00
1.259533953988538	 -9.621000089670234e-01	 1.858155966693413e+01	 4.463283775532460e+00	 3.704715398390528e+00	 8.167999173922988e+00
1.281631040900618	 -9.624964199008330e-01	 1.384089718188876e+01	 4.155259600322286e+00	 3.847910487526355e+00	 8.003170087848641e+00
1.303728127812697	 -9.630504693496746e-01	 1.575605800255784e+01	 3.630213860257651e+00	 4.192180128426913e+00	 7.822393988684563e+00
1.325825214724777	 -9.631761342617156e-01	 1.995776975489294e+01	 3.410376025978303e+00	 4.227836289608335e+00	 7.638212315586639e+00
1.347922301636856	 -9.623262674011267e-01	 6.628030972677332e+00	 2.906181188790224e+00	 4.535357735961110e+00	 7.441538924751335e+00
1.370019388548936	 -9.601432649981733e-01	 2.223266440610277e+01	 3.071508827838329e+00	 4.176319820880478e+00	 7.247828648718807e+00
1.392116475461016	 -9.568587610868928e-01	 6.983356756604179e+00	 2.954912582219225e+00	 4.114062477089524e+00	 7.068975059308750e+00
1.414213562373095	 -9.527529754967866e-01	 2.059451087246624e+01	 3.275353082536591e+00	 3.619451828263514e+00	 6.894804910800104e+00
1.436310649285175	 -9.482722734220751e-01	 9.129840726821234e+00	 3.393071691958321e+00	 3.348387207818195e+00	 6.741458899776516e+00
1.458407736197255	 -9.439493017212994e-01	 1.511665535102553e+01	 3.527746650717886e+00	 3.071565511568072e+00	 6.599312162285958e+00
1.480504823109334	 -9.402271307995862e-01	 1.348857614140053e+01	 3.919546220541164e+00	 2.557177062149141e+00	 6.476723282690306e+00
1.502601910021414	 -9.376814579902529e-01	 1.037075879497866e+01	 4.026427017082679e+00	 2.339449021123908e+00	 6.365876038206586e+00
1.524698996933493	 -9.368028888881255e-01	 1.682804991096993e+01	 4.177048992454636e+00	 2.093332693039554e+00	 6.270381685494190e+00
1.546796083845573	 -9.377028009847678e-01	 7.036793551357642e+00	 3.948766818782290e+00	 2.225490614122033e+00	 6.174257432904323e+00
1.568893170757653	 -9.402018675529291e-01	 1.765629683199822e+01	 3.756586096178255e+00	 2.316683725662996e+00	 6.073269821841251e+00
1.590990257669732	 -9.438880828885101e-01	 6.499504660570171e+00	 3.361160690336745e+00	 2.605174054643054e+00	 5.966334744979799e+00
1.613087344581812	 -9.482193798146246e-01	 1.489821460503684e+01	 3.092528383864160e+00	 2.752488541052892e+00	 5.845016924917052e+00
1.635184431493891	 -9.527338837242803e-01	 8.050733138853765e+00	 2.804989508260308e+00	 2.917834965502320e+00	 5.722824473762628e+00
1.657281518405971	 -9.570759118609014e-01	 1.201083457346253e+01	 2.574138154205748e+00	 3.015047230042945e+00	 5.589185384248693e+00
1.679378605318051	 -9.609372762830083e-01	 1.245128688533608e+01	 2.425336532861542e+00	 3.032291224593437e+00	 5.457627757454979e+00
1.701475692230130	 -9.641068532779645e-01	 9.685227920361632e+00	 2.310044847694192e+00	 3.012696577942721e+00	 5.322741425636913e+00
1.723572779142210	 -9.665974265240653e-01	 1.545278244575980e+01	 2.400913362774390e+00	 2.793314122424743e+00	 5.194227485199134e+00
1.745669866054290	 -9.685882393663158e-01	 5.906224090999923e+00	 2.336669892115258e+00	 2.736638804134894e+00	 5.073308696250152e+00
1.767766952966369	 -9.702209838504283e-01	 1.423950322067806e+01	 2.437461655029717e+00	 2.518550035528846e+00	 4.956011690558563e+00
1.789864039878449	 -9.717153717074856e-01	 5.631571336599540e+00	 2.528375702186251e+00	 2.323527743142180e+00	 4.851903445328431e+00
1.811961126790528	 -9.733962944310034e-01	 1.291380109390935e+01	 2.582477392611456e+00	 2.168472118772411e+00	 4.750949511383867e+00
1.834058213702608	 -9.754234572033347e-01	 8.478216554279776e+00	 2.630736078601851e+00	 2.030456435309941e+00	 4.661192513911793e+00
1.856155300614688	 -9.779332422450023e-01	 8.098672198920598e+00	 2.558400520013218e+00	 2.011561103119256e+00	 4.569961623132473e+00
1.878252387526767	 -9.808666715350204e-01	 1.154386068783449e+01	 2.370648435803099e+00	 2.109117191290631e+00	 4.479765627093730e+00
1.900349474438847	 -9.838992262818586e-01	 6.170937074639690e+00	 2.144157146545520e+00	 2.237459401458477e+00	 4.381616548003997e+00
1.922446561350927	 -9.867589521938703e-01	 1.087815763050664e+01	 2.016499327421999e+00	 2.265209738518720e+00	 4.281709065940719e+00
1.944543648263006	 -9.892310761553633e-01	 5.166277067261607e+00	 1.743783406643676e+00	 2.434467765063522e+00	 4.178251171707197e+00
1.966640735175086	 -9.910132528207625e-01	 1.143997168658867e+01	 1.586773194698665e+00	 2.482560796715571e+00	 4.069333991414236e+00
1.988737822087165	 -9.919352985351906e-01	 5.901302881090867e+00	 1.673468859145826e+00	 2.292171895110735e+00	 3.965640754256560e+00
1.999896850977765	 -9.921375171179412e-01	 5.216778705004541e+00	 1.635346846388649e+00	 2.278805296405675e+00	 3.914152142794324e+00


==> data/exp1/amm_netgen_k001_e001.dat <==
t	 m3	 W1infty	 mag	 kin	 tot
0.000000000000000	 -7.911832115039436e-01	 1.871832211191679e+01	 2.243515723063749e+01	 0.000000000000000e+00	 2.243515723063749e+01
0.020541623288227	 -7.924160430358901e-01	 1.802812905226805e+01	 2.168509329743290e+01	 7.251780473435343e-01	 2.241027134477643e+01
0.041083246576454	 -7.961947223266671e-01	 1.628244685202860e+01	 1.979620790328434e+01	 2.545870819392186e+00	 2.234207872267653e+01
0.061624869864681	 -8.024928443497684e-01	 1.460940527393147e+01	 1.761673696166417e+01	 4.589116167875116e+00	 2.220585312953928e+01
0.082166493152908	 -8.109871117703181e-01	 1.459322711042206e+01	 1.587717692397326e+01	 6.125472341234282e+00	 2.200264926520754e+01
0.102708116441135	 -8.209795143480765e-01	 1.730623807946234e+01	 1.486977441539359e+01	 6.882862019799200e+00	 2.175263643519279e+01
0.123249739729362	 -8.315878464911680e-01	 2.246485388822456e+01	 1.451143435611422e+01	 6.970320718728553e+00	 2.148175507484277e+01
0.143791363017589	 -8.420493847030464e-01	 2.929026322065121e+01	 1.454349400340260e+01	 6.667267573751753e+00	 2.121076157715435e+01
0.164332986305816	 -8.519192312121137e-01	 3.745174568285936e+01	 1.469372979298071e+01	 6.256744195179891e+00	 2.095047398816060e+01
0.184874609594043	 -8.610705978453287e-01	 4.728521695270658e+01	 1.475091330474292e+01	 5.951032970678086e+00	 2.070194627542100e+01
0.205416232882271	 -8.695777554971710e-01	 5.951467532250786e+01	 1.454047592659746e+01	 5.916662404310538e+00	 2.045713833090800e+01
0.225957856170497	 -8.776433788887711e-01	 7.420172077443139e+01	 1.367345941487994e+01	 6.515555865635143e+00	 2.018901528051508e+01
0.246499479458724	 -8.857633155076040e-01	 7.502681506720839e+01	 9.910452721524518e+00	 9.930606392856719e+00	 1.984105911438124e+01
0.267041102746952	 -8.922282410817733e-01	 2.785901826695338e+01	 5.063177193651722e+00	 1.436537200341716e+01	 1.942854919706888e+01
0.287582726035179	 -8.929051900959940e-01	 6.759825378590962e+01	 8.823192784151404e+00	 1.009170109275970e+01	 1.891489387691110e+01
0.308124349323406	 -8.911311236720060e-01	 4.833569463707866e+01	 8.088613315198792e+00	 1.039199891857327e+01	 1.848061223377206e+01
0.328665972611633	 -8.874219710754102e-01	 3.551161812127447e+01	 7.985802618959113e+00	 1.008279171087953e+01	 1.806859432983864e+01
0.349207595899860	 -8.820783300434653e-01	 3.208984648523023e+01	 8.306156971102130e+00	 9.363991153165273e+00	 1.767014812426740e+01
0.369749219188087	 -8.759230336252758e-01	 2.275864758693549e+01	 8.257208552729928e+00	 9.030359005721243e+00	 1.728756755845117e+01
0.390290842476314	 -8.692729908611659e-01	 2.109461596933755e+01	 9.023009150811760e+00	 7.927947434734791e+00	 1.695095658554655e+01
0.410832465764541	 -8.632437077234275e-01	 1.880003026400809e+01	 9.101686993625332e+00	 7.516589398123518e+00	 1.661827639174885e+01
0.431374089052768	 -8.583191119846696e-01	 1.893137564622582e+01	 9.501163894945865e+00	 6.836193405780532e+00	 1.633735730072640e+01
0.451915712340995	 -8.551917852720620e-01	 1.671118589070817e+01	 9.442332375142136e+00	 6.603243737374410e+00	 1.604557611251655e+01
0.472457335629222	 -8.541799638151214e-01	 1.878216989452203e+01	 9.293605729896175e+00	 6.493488161247461e+00	 1.578709389114364e+01
0.492998958917449	 -8.553542589143458e-01	 1.562746541103057e+01	 9.117829036658781e+00	 6.395926271511192e+00	 1.551375530816997e+01
0.513540582205676	 -8.588068429421855e-01	 1.740876538456971e+01	 8.615045377969182e+00	 6.632267951236715e+00	 1.524731332920590e+01
0.534082205493903	 -8.639995980329572e-01	 1.376242953903288e+01	 8.040966015874680e+00	 6.928959280623637e+00	 1.496992529649832e+01
0.554623828782130	 -8.702964455271180e-01	 1.743497275803451e+01	 7.522130138671654e+00	 7.152224924948967e+00	 1.467435506362062e+01
0.575165452070357	 -8.767070827674485e-01	 1.009379228748302e+01	 6.581889757507763e+00	 7.794489406377459e+00	 1.437637916388522e+01
0.595707075358584	 -8.820256402343359e-01	 1.580349862525325e+01	 6.781738123223667e+00	 7.281482602185299e+00	 1.406322072540897e+01
0.616248698646811	 -8.861981452767508e-01	 1.043759374041135e+01	 6.487064938200024e+00	 7.284174737699182e+00	 1.377123967589921e+01
0.636790321935038	 -8.892104761979616e-01	 1.275554469482011e+01	 7.063300131209203e+00	 6.423072406653549e+00	 1.348637253786275e+01
0.657331945223265	 -8.920236421062239e-01	 1.266166143943803e+01	 7.096477539117482e+00	 6.132934521963383e+00	 1.322941206108086e+01
0.677873568511492	 -8.952006691644957e-01	 1.003366572089786e+01	 7.085296630362670e+00	 5.894865854689039e+00	 1.298016248505171e+01
0.698415191799720	 -8.991845271805505e-01	 1.378886688844768e+01	 7.244556514189895e+00	 5.502149927586349e+00	 1.274670644177624e+01
0.718956815087947	 -9.043842584399047e-01	 1.086022550814854e+01	 6.809174810222930e+00	 5.705033582474306e+00	 1.251420839269724e+01
0.739498438376174	 -9.106285552744475e-01	 1.563545950762120e+01	 6.842017671001971e+00	 5.443529463312386e+00	 1.228554713431436e+01
0.760040061664401	 -9.179255871181852e-01	 1.032477776055558e+01	 6.313592076617958e+00	 5.742534787965633e+00	 1.205612686458359e+01
0.780581684952628	 -9.258715213910732e-01	 1.603899208240901e+01	 6.263313980746274e+00	 5.558664560211801e+00	 1.182197854095807e+01
0.801123308240855	 -9.342673050834939e-01	 9.865714454066836e+00	 5.690096872480558e+00	 5.897970661979697e+00	 1.158806753446025e+01
0.821664931529082	 -9.424669715905245e-01	 1.319719351770289e+01	 5.299404598372416e+00	 6.039518151618440e+00	 1.133892274999086e+01
0.842206554817309	 -9.498454598125761e-01	 1.153700177301325e+01	 4.888649396953900e+00	 6.206199725129114e+00	 1.109484912208301e+01
0.862748178105536	 -9.560474864277396e-01	 1.322402507113569e+01	 5.055142534903305e+00	 5.791024405916058e+00	 1.084616694081936e+01
0.883289801393763	 -9.614803187343330e-01	 1.101583671132382e+01	 5.166396139278668e+00	 5.451202920535747e+00	 1.061759905981441e+01
0.903831424681990	 -9.664631480777044e-01	 1.089205362624651e+01	 4.790181800764964e+00	 5.592808607630045e+00	 1.038299040839501e+01
0.924373047970217	 -9.706543690276401e-01	 1.059976674388674e+01	 4.586356394263629e+00	 5.575686772991475e+00	 1.016204316725510e+01
0.944914671258444	 -9.739362301687743e-01	 9.781097121163247e+00	 4.623864846992221e+00	 5.310116166265591e+00	 9.933981013257812e+00
0.965456294546671	 -9.765281649271836e-01	 1.250146501824701e+01	 4.554720229452311e+00	 5.166009424776865e+00	 9.720729654229176e+00
0.985997917834898	 -9.784608840313787e-01	 8.082279351824754e+00	 4.340549207551916e+00	 5.166777776472427e+00	 9.507326984024344e+00
1.006539541123125	 -9.797017970230075e-01	 1.359572389684128e+01	 4.450876403411205e+00	 4.851351627969768e+00	 9.302228031380974e+00
1.027081164411352	 -9.803902789078731e-01	 8.920191698513969e+00	 3.926676520673432e+00	 5.165886081869845e+00	 9.092562602543277e+00
1.047622787699579	 -9.800794909701144e-01	 1.272945022716898e+01	 3.709435608953024e+00	 5.174421093358453e+00	 8.883856702311476e+00
1.068164410987806	 -9.785512876768350e-01	 7.450191535975632e+00	 3.742844620315235e+00	 4.936089788386051e+00	 8.678934408701286e+00
1.088706034276033	 -9.760925900133662e-01	 1.142949719873759e+01	 4.025056853633190e+00	 4.459613348173955e+00	 8.484670201807145e+00
1.109247657564260	 -9.732589328451000e-01	 6.829092480407587e+00	 4.136364335047025e+00	 4.171295066506366e+00	 8.307659401553391e+00
1.129789280852487	 -9.703927624254147e-01	 9.305695419278528e+00	 3.970025385926665e+00	 4.161973327116449e+00	 8.131998713043114e+00
1.150330904140715	 -9.673966677678714e-01	 8.767499655999384e+00	 3.797555003350543e+00	 4.168402329033290e+00	 7.965957332383832e+00
1.170872527428942	 -9.642221630095790e-01	 7.572695799016561e+00	 4.169300970734959e+00	 3.637142465958112e+00	 7.806443436693071e+00
1.191414150717168	 -9.614790176400502e-01	 9.796152524795229e+00	 4.307880366120019e+00	 3.352598444874085e+00	 7.660478810994103e+00
1.211955774005395	 -9.595233683075962e-01	 8.544645648906187e+00	 4.415950932176100e+00	 3.113132695602634e+00	 7.529083627778734e+00
1.232497397293623	 -9.586138206706519e-01	 8.877523482748172e+00	 4.466551458084258e+00	 2.935938954325722e+00	 7.402490412409979e+00
1.253039020581850	 -9.588990025744167e-01	 8.960125282861391e+00	 4.242003643615764e+00	 3.035321089257227e+00	 7.277324732872991e+00
1.273580643870077	 -9.600663628068729e-01	 8.438470890734395e+00	 3.636908983972426e+00	 3.505339074613544e+00	 7.142248058585970e+00
1.294122267158304	 -9.613665960879721e-01	 9.141960609608091e+00	 3.321944175608240e+00	 3.674161728055940e+00	 6.996105903664180e+00
1.314663890446531	 -9.623054622673556e-01	 7.620401928050312e+00	 2.937048748949113e+00	 3.904075260433180e+00	 6.841124009382293e+00
1.335205513734758	 -9.624743315419725e-01	 8.715269034919800e+00	 2.778937531447621e+00	 3.901985340789287e+00	 6.680922872236908e+00
1.355747137022985	 -9.617150035069961e-01	 8.039875222772496e+00	 2.674486430904589e+00	 3.849561928754031e+00	 6.524048359658620e+00
1.376288760311212	 -9.600339239505373e-01	 8.468281191430846e+00	 2.576644575710998e+00	 3.786826135205698e+00	 6.363470710916696e+00
1.396830383599439	 -9.573583555929212e-01	 7.145970930247140e+00	 2.356014168976556e+00	 3.883783847548512e+00	 6.239798016525069e+00
1.417372006887666	 -9.535836345642100e-01	 9.140259319301535e+00	 2.505666147161624e+00	 3.580596921005252e+00	 6.086263068166875e+00
1.437913630175893	 -9.490074899847265e-01	 8.313484818761964e+00	 2.805338243113211e+00	 3.185261562796868e+00	 5.990599805910080e+00
1.458455253464120	 -9.442778832989674e-01	 1.027385543884463e+01	 3.315211690193936e+00	 2.552134365483617e+00	 5.867346055677553e+00
1.478996876752347	 -9.402135158647910e-01	 7.512973934376247e+00	 3.701293743355847e+00	 2.082375733089132e+00	 5.783669476444979e+00
1.499538500040574	 -9.374783122466099e-01	 9.532666946001953e+00	 3.948084778939280e+00	 1.765749105565118e+00	 5.713833884504398e+00
1.520080123328801	 -9.364921648959202e-01	 9.437363002253424e+00	 4.111915964532346e+00	 1.556927260839045e+00	 5.668843225371391e+00
1.540621746617028	 -9.374939519417361e-01	 7.583178522955900e+00	 3.920130698972963e+00	 1.691598073936870e+00	 5.611728772909833e+00
1.561163369905255	 -9.402142576636120e-01	 7.610789103605585e+00	 3.703718762580742e+00	 1.875710956740534e+00	 5.579429719321276e+00
1.581704993193482	 -9.442814131944159e-01	 8.617545009954005e+00	 3.337392739317170e+00	 2.187943152681648e+00	 5.525335891998818e+00
1.602246616481709	 -9.491879456074367e-01	 8.260474418397393e+00	 2.999747581652302e+00	 2.457573097987850e+00	 5.457320679640151e+00
1.622788239769936	 -9.543819844063482e-01	 6.633798706692600e+00	 2.536718260903234e+00	 2.852839630028783e+00	 5.389557890932018e+00
1.643329863058164	 -9.592748701846763e-01	 8.971642987557585e+00	 2.389635577436832e+00	 2.921255403406445e+00	 5.310890980843277e+00
1.663871486346391	 -9.636183513211560e-01	 7.676161206955982e+00	 2.192231772175945e+00	 3.034457332136212e+00	 5.226689104312157e+00
1.684413109634618	 -9.671482311342398e-01	 7.169133645631192e+00	 1.848211274359013e+00	 3.286504289987307e+00	 5.134715564346321e+00
1.704954732922845	 -9.694943193940559e-01	 7.651317439678751e+00	 1.951111223099192e+00	 3.098512425218739e+00	 5.049623648317931e+00
1.725496356211072	 -9.708170793329188e-01	 7.015446239494618e+00	 2.016092418082667e+00	 2.929513618543872e+00	 4.945606036626538e+00
1.746037979499299	 -9.713896027463618e-01	 7.481368440640395e+00	 2.280804972300349e+00	 2.592463176267717e+00	 4.873268148568066e+00
1.766579602787526	 -9.716511639149933e-01	 7.840493517302384e+00	 2.506269402707946e+00	 2.305478471170337e+00	 4.811747873878283e+00
1.787121226075753	 -9.720988430725881e-01	 8.183981930037792e+00	 2.769553174214891e+00	 1.965638567889428e+00	 4.735191742104319e+00
1.807662849363980	 -9.730853544873411e-01	 6.965901225525088e+00	 2.662398639402477e+00	 2.026909653919954e+00	 4.689308293322432e+00
1.828204472652207	 -9.745806465739417e-01	 7.017509247925798e+00	 2.662909298112922e+00	 1.978911194564762e+00	 4.641820492677684e+00
1.848746095940434	 -9.765640399978226e-01	 7.547910264737962e+00	 2.621832929979711e+00	 1.980161233052837e+00	 4.601994163032548e+00
1.869287719228661	 -9.790117287332959e-01	 6.642307729709558e+00	 2.507410318376328e+00	 2.031924928869891e+00	 4.539335247246219e+00
1.889829342516888	 -9.817864674656730e-01	 8.350961730687986e+00	 2.450755242443636e+00	 2.047418664805551e+00	 4.498173907249187e+00
1.910370965805115	 -9.847865852199289e-01	 6.397564445976713e+00	 2.157882404910829e+00	 2.259187963358951e+00	 4.417070368269780e+00
1.930912589093342	 -9.876295002612623e-01	 9.109018107893345e+00	 1.935444562790966e+00	 2.428082746446472e+00	 4.363527309237438e+00
1.951454212381569	 -9.899522223195342e-01	 6.846676762468190e+00	 1.623651548222628e+00	 2.668886794066664e+00	 4.292538342289292e+00
1.971995835669796	 -9.914229187481796e-01	 1.022652053778153e+01	 1.676356069391772e+00	 2.548083596709853e+00	 4.224439666101625e+00
1.992537458958023	 -9.920520479032408e-01	 6.757107376070273e+00	 1.545160588843661e+00	 2.603086925108006e+00	 4.148247513951667e+00
1.999841147238282	 -9.920634168689139e-01	 5.859277217867473e+00	 1.655797918900486e+00	 2.474619615000198e+00	 4.130417533900684e+00


==> data/exp1/tps_h5_k001_e001.dat <==
t	 m3	 W1infty	 mag	 kin	 tot
0.000000000000000	 -7.911655908440534e-01	 1.938124936333646e+01	 2.245037489948108e+01	 0.000000000000000e+00	 2.245037489948108e+01
0.022097086912080	 -7.926543873291675e-01	 1.784330911980080e+01	 2.153526362590559e+01	 8.792122394593787e-01	 2.241447586536497e+01
0.044194173824159	 -7.970703371725858e-01	 1.588695049384775e+01	 1.942881386944943e+01	 2.879019818041804e+00	 2.230783368749123e+01
0.066291260736239	 -8.043249588431747e-01	 1.512403732488201e+01	 1.715811449503545e+01	 4.943011800115208e+00	 2.210112629515066e+01
0.088388347648318	 -8.139109554822146e-01	 1.509328548944347e+01	 1.547455753138202e+01	 6.336594431298694e+00	 2.181115196268071e+01
0.110485434560398	 -8.248646602899201e-01	 1.884056201340879e+01	 1.465026412601650e+01	 6.828345792687976e+00	 2.147860991870447e+01
0.132582521472478	 -8.361235012038981e-01	 2.466771920377590e+01	 1.445719291379210e+01	 6.682768776797179e+00	 2.113996169058928e+01
0.154679608384557	 -8.469141309937865e-01	 3.123895686145498e+01	 1.454206547474426e+01	 6.273849121209714e+00	 2.081591459595397e+01
0.176776695296637	 -8.569132800803156e-01	 3.840596003934308e+01	 1.463597954418815e+01	 5.875943025317509e+00	 2.051192256950566e+01
0.198873782208716	 -8.661583672129941e-01	 4.588818247246878e+01	 1.447994491367896e+01	 5.738527233578456e+00	 2.021847214725742e+01
0.220970869120796	 -8.747934791402640e-01	 5.320792044350202e+01	 1.387781249329358e+01	 6.035878180764174e+00	 1.991369067405775e+01
0.243067956032876	 -8.826361901621957e-01	 5.933401689576090e+01	 1.282965084682562e+01	 6.739900877368152e+00	 1.956955172419377e+01
0.265165042944955	 -8.886372010049837e-01	 6.301446475798617e+01	 1.176589678646079e+01	 7.410164137570101e+00	 1.917606092403089e+01
0.287262129857035	 -8.912973639991308e-01	 6.394820362467665e+01	 1.129800986325738e+01	 7.472106783980825e+00	 1.877011664723821e+01
0.309359216769115	 -8.901312500105065e-01	 6.332656639053163e+01	 1.141826167987390e+01	 6.981538343829179e+00	 1.839980002370308e+01
0.331456303681194	 -8.858242539114553e-01	 6.256582126608591e+01	 1.181596431713833e+01	 6.261678239951914e+00	 1.807764255709024e+01
0.353553390593274	 -8.794602299410805e-01	 6.231460799211912e+01	 1.228685113839380e+01	 5.509600804325494e+00	 1.779645194271930e+01
0.375650477505353	 -8.721251933118944e-01	 6.250298396415161e+01	 1.282338118071780e+01	 4.727417115658584e+00	 1.755079829637639e+01
0.397747564417433	 -8.648811409855608e-01	 6.288431624503934e+01	 1.333265840099044e+01	 4.006447609321627e+00	 1.733910601031207e+01
0.419844651329513	 -8.586792728260418e-01	 6.330049776622187e+01	 1.366740808590169e+01	 3.487717378922786e+00	 1.715512546482447e+01
0.441941738241592	 -8.542254709604195e-01	 6.364839126928283e+01	 1.383180363213756e+01	 3.157938827332849e+00	 1.698974245947041e+01
0.464038825153672	 -8.519988515881998e-01	 6.388240051230004e+01	 1.380794448756045e+01	 3.027124832153173e+00	 1.683506931971362e+01
0.486135912065752	 -8.522377995835952e-01	 6.397745201150516e+01	 1.363984664879336e+01	 3.044257733564575e+00	 1.668410438235793e+01
0.508232998977831	 -8.549559367227368e-01	 6.400293082353396e+01	 1.337832579182140e+01	 3.153302464588911e+00	 1.653162825641031e+01
0.530330085889911	 -8.599285629263063e-01	 6.400097363390255e+01	 1.298846305363335e+01	 3.383894312880176e+00	 1.637235736651352e+01
0.552427172801990	 -8.665683645739484e-01	 6.399334504847973e+01	 1.251082867102759e+01	 3.690785410017263e+00	 1.620161408104485e+01
0.574524259714070	 -8.739368040525441e-01	 6.399235012091411e+01	 1.201337736183201e+01	 4.003949176777164e+00	 1.601732653860917e+01
0.596621346626150	 -8.809387689863168e-01	 6.398939322821508e+01	 1.162670038954506e+01	 4.194896464905071e+00	 1.582159685445014e+01
0.618718433538229	 -8.867421572764494e-01	 6.398990740498541e+01	 1.149632827158234e+01	 4.127059872589853e+00	 1.562338814417220e+01
0.640815520450309	 -8.911803530589928e-01	 6.398797829079837e+01	 1.160305661511209e+01	 3.830947399942357e+00	 1.543400401505444e+01
0.662912607362388	 -8.947479817848747e-01	 6.397994177967682e+01	 1.183483322858793e+01	 3.426162562597010e+00	 1.526099579118494e+01
0.685009694274468	 -8.982805604033172e-01	 6.396795314755377e+01	 1.204609743130281e+01	 3.059831130502234e+00	 1.510592856180504e+01
0.707106781186548	 -9.025480745007193e-01	 6.393474979367385e+01	 1.212909861011970e+01	 2.835190266548506e+00	 1.496428887666821e+01
0.729203868098627	 -9.079908760528614e-01	 6.387394141675043e+01	 1.205288967070126e+01	 2.776103229615663e+00	 1.482899290031693e+01
0.751300955010707	 -9.146631806974441e-01	 6.379897795517415e+01	 1.181799956466963e+01	 2.874765687884325e+00	 1.469276525255395e+01
0.773398041922786	 -9.222750326075795e-01	 6.375949480969804e+01	 1.150005749568116e+01	 3.050075439312347e+00	 1.455013293499350e+01
0.795495128834866	 -9.303430993172248e-01	 6.394838188793221e+01	 1.117405213735348e+01	 3.225026511945194e+00	 1.439907864929868e+01
0.817592215746946	 -9.384066670134332e-01	 6.432344108229988e+01	 1.065433194105237e+01	 3.574246699133097e+00	 1.422857864018547e+01
0.839689302659025	 -9.465816335002416e-01	 5.559091605808694e+01	 7.810417771044398e+00	 6.085815486050802e+00	 1.389623325709520e+01
0.861786389571105	 -9.549989833559296e-01	 2.296660370000470e+01	 4.141617320467418e+00	 8.823476255894999e+00	 1.296509357636242e+01
0.883883476483185	 -9.604278392931034e-01	 4.091816584933319e+01	 6.543411849340262e+00	 5.704559364778177e+00	 1.224797121411844e+01
0.905980563395264	 -9.658555706548673e-01	 3.057623949606488e+01	 6.341693040556271e+00	 5.476917315895516e+00	 1.181861035645179e+01
0.928077650307344	 -9.711146618221294e-01	 1.643554825058908e+01	 3.746951939088282e+00	 7.551925705237256e+00	 1.129887764432554e+01
0.950174737219423	 -9.738211466660951e-01	 2.756809397134262e+01	 6.136274256788798e+00	 4.706235266275884e+00	 1.084250952306468e+01
0.972271824131503	 -9.767782237042693e-01	 2.680245080622482e+01	 4.439353713219170e+00	 6.017854324836447e+00	 1.045720803805562e+01
0.994368911043583	 -9.783811546417038e-01	 1.338625730502664e+01	 4.313458797380679e+00	 5.698943274998076e+00	 1.001240207237876e+01
1.016465997955662	 -9.787941172898211e-01	 2.948083297765534e+01	 5.092104938031328e+00	 4.556982003834171e+00	 9.649086941865498e+00
1.038563084867742	 -9.790733213807001e-01	 1.287032593618715e+01	 3.579627359943500e+00	 5.708531644666916e+00	 9.288159004610415e+00
1.060660171779821	 -9.777382901877838e-01	 1.868091093229506e+01	 4.265423882133062e+00	 4.651329195093247e+00	 8.916753077226309e+00
1.082757258691901	 -9.757892717269938e-01	 1.724460919753634e+01	 4.008307163725752e+00	 4.596458471531848e+00	 8.604765635257600e+00
1.104854345603981	 -9.732245638102661e-01	 8.576360218119200e+00	 3.559678535694442e+00	 4.716782012891757e+00	 8.276460548586199e+00
1.126951432516060	 -9.698488757728638e-01	 1.526677571636024e+01	 4.359377424058981e+00	 3.630241206399773e+00	 7.989618630458754e+00
1.149048519428140	 -9.668949453675240e-01	 9.498427563706695e+00	 3.681086793333143e+00	 4.042464863741212e+00	 7.723551657074355e+00
1.171145606340219	 -9.638345595285995e-01	 8.158536890373776e+00	 3.991383053557065e+00	 3.464710205532737e+00	 7.456093259089803e+00
1.193242693252299	 -9.612927100474581e-01	 1.459400262415459e+01	 4.240788067376839e+00	 2.990518408057329e+00	 7.231306475434167e+00
1.215339780164379	 -9.597926191271637e-01	 6.436383390144603e+00	 3.802494904250459e+00	 3.204002873204763e+00	 7.006497777455222e+00
1.237436867076458	 -9.590432560014844e-01	 1.178800433339407e+01	 4.284966120555479e+00	 2.515505166622639e+00	 6.800471287178119e+00
1.259533953988538	 -9.597074852977704e-01	 9.807611513328466e+00	 3.657624918629382e+00	 2.950753376193324e+00	 6.608378294822706e+00
1.281631040900618	 -9.610573084925935e-01	 5.796113977248158e+00	 3.295749215482882e+00	 3.102295096759527e+00	 6.398044312242409e+00
1.303728127812697	 -9.625796999300107e-01	 1.139355364263027e+01	 3.094852615293860e+00	 3.101699122223131e+00	 6.196551737516991e+00
1.325825214724777	 -9.639124163113707e-01	 5.135065652258122e+00	 2.287142997216881e+00	 3.693002489376408e+00	 5.980145486593289e+00
1.347922301636856	 -9.640490697188646e-01	 8.213412405860247e+00	 2.329198019268457e+00	 3.429913255761068e+00	 5.759111275029525e+00
1.370019388548936	 -9.630558939691176e-01	 8.204235573660899e+00	 2.013935537990889e+00	 3.535770759759628e+00	 5.549706297750517e+00
1.392116475461016	 -9.606818382197594e-01	 5.077349419833030e+00	 1.882417382001120e+00	 3.453590226540295e+00	 5.336007608541415e+00
1.414213562373095	 -9.569845565081314e-01	 8.638181823334737e+00	 2.215253517874213e+00	 2.928687749161945e+00	 5.143941267036158e+00
1.436310649285175	 -9.526211302857908e-01	 5.362674971192404e+00	 2.145262888096089e+00	 2.821349172657202e+00	 4.966612060753292e+00
1.458407736197255	 -9.478335690657524e-01	 6.233796574134572e+00	 2.629680323584511e+00	 2.177097183162310e+00	 4.806777506746821e+00
1.480504823109334	 -9.435239437603301e-01	 8.643003777253153e+00	 2.919383608510662e+00	 1.758090520870828e+00	 4.677474129381490e+00
1.502601910021414	 -9.403441426785577e-01	 4.646233299762836e+00	 3.087994848539834e+00	 1.473183496477272e+00	 4.561178345017106e+00
1.524698996933493	 -9.387728392247191e-01	 8.972599580708614e+00	 3.568322641479014e+00	 9.009407525690899e-01	 4.469263394048104e+00
1.546796083845573	 -9.395424920566250e-01	 6.086499270995658e+00	 3.387534994831751e+00	 1.002985386450654e+00	 4.390520381282405e+00
1.568893170757653	 -9.424564861283290e-01	 5.074389872254789e+00	 3.126828774952261e+00	 1.177655724905528e+00	 4.304484499857788e+00
1.590990257669732	 -9.470558752002995e-01	 8.039019514331283e+00	 2.712153120311877e+00	 1.499411437315662e+00	 4.211564557627539e+00
1.613087344581812	 -9.526338167923949e-01	 4.008130669450961e+00	 2.155962401512570e+00	 1.944437582344454e+00	 4.100399983857024e+00
1.635184431493891	 -9.583403744682679e-01	 6.750923739108031e+00	 1.922071197771565e+00	 2.057349791991579e+00	 3.979420989763145e+00
1.657281518405971	 -9.637466084959387e-01	 5.883840511185308e+00	 1.511020484531759e+00	 2.340865311833844e+00	 3.851885796365603e+00
1.679378605318051	 -9.682896473783875e-01	 4.055277286066564e+00	 1.322085886495424e+00	 2.394085060536030e+00	 3.716170947031454e+00
1.701475692230130	 -9.717240200505013e-01	 5.978757365489701e+00	 1.235929550875282e+00	 2.348173396358622e+00	 3.584102947233903e+00
1.723572779142210	 -9.739945458692238e-01	 3.948888946560209e+00	 1.106670704006407e+00	 2.345778630632540e+00	 3.452449334638947e+00
1.745669866054290	 -9.750938782311322e-01	 3.785202827429867e+00	 1.331448207234036e+00	 1.998907556926774e+00	 3.330355764160811e+00
1.767766952966369	 -9.754886876364559e-01	 4.190724110372348e+00	 1.416670635844426e+00	 1.806150157551179e+00	 3.222820793395605e+00
1.789864039878449	 -9.755103517974937e-01	 3.775447853877927e+00	 1.618826191298297e+00	 1.506147291245779e+00	 3.124973482544076e+00
1.811961126790528	 -9.756433450672261e-01	 4.544023038310100e+00	 1.922950911046611e+00	 1.123054590307346e+00	 3.046005501353957e+00
1.834058213702608	 -9.764338434438482e-01	 4.044448224638542e+00	 1.847260625030064e+00	 1.128515478928402e+00	 2.975776103958466e+00
1.856155300614688	 -9.778829067457289e-01	 4.324872744319301e+00	 1.856459015874428e+00	 1.050253917311641e+00	 2.906712933186068e+00
1.878252387526767	 -9.800227853492554e-01	 4.976866324470032e+00	 1.766666200838918e+00	 1.074980659815395e+00	 2.841646860654313e+00
1.900349474438847	 -9.827111424037744e-01	 3.414909807393518e+00	 1.481137044560427e+00	 1.289458832049871e+00	 2.770595876610298e+00
1.922446561350927	 -9.855232077982536e-01	 4.486767306896903e+00	 1.312417539708811e+00	 1.381185227206037e+00	 2.693602766914847e+00
1.944543648263006	 -9.881680894408513e-01	 3.127680673322463e+00	 1.087064132200257e+00	 1.525502248510693e+00	 2.612566380710950e+00
1.966640735175086	 -9.903228423948855e-01	 2.812490648763673e+00	 9.342128495857850e-01	 1.592546892633980e+00	 2.526759742219765e+00
1.988737822087165	 -9.917876129126804e-01	 3.325708346656524e+00	 8.607792599504630e-01	 1.580342305136841e+00	 2.441121565087304e+00
1.999786365543205	 -9.922428877412820e-01	 2.684173652345033e+00	 8.202508074248944e-01	 1.578413958442590e+00	 2.398664765867485e+00


==> data/exp1/tps_h5_k01_e01.dat <==
t	 m3	 W1infty	 mag	 kin	 tot
0.000000000000000	 -7.911655908440534e-01	 1.938124936333646e+01	 2.245037489948108e+01	 0.000000000000000e+00	 2.245037489948108e+01
0.022097086912080	 -7.928746268758553e-01	 1.776496566192509e+01	 2.140504741722241e+01	 8.247323005988195e-01	 2.222977971782123e+01
0.044194173824159	 -7.973522308064783e-01	 1.572966632810244e+01	 1.929106782358734e+01	 2.631947780575676e+00	 2.192301560416302e+01
0.066291260736239	 -8.043808292438461e-01	 1.454751489960023e+01	 1.706766492225058e+01	 4.426660643456588e+00	 2.149432556570717e+01
0.088388347648318	 -8.133551418584370e-01	 1.486912972660836e+01	 1.542363992540011e+01	 5.546414670943154e+00	 2.097005459634326e+01
0.110485434560398	 -8.233214582766915e-01	 1.863584813589499e+01	 1.453573220457482e+01	 5.874730978715370e+00	 2.041046318329019e+01
0.132582521472478	 -8.333152315679165e-01	 2.384123379823883e+01	 1.422360051098751e+01	 5.643255212593444e+00	 1.986685572358095e+01
0.154679608384557	 -8.426741651046465e-01	 2.933744402307127e+01	 1.420094080498344e+01	 5.164408671982621e+00	 1.936534947696606e+01
0.176776695296637	 -8.511299756667464e-01	 3.499813773033804e+01	 1.422032399934104e+01	 4.690563241323641e+00	 1.891088724066468e+01
0.198873782208716	 -8.586965053121351e-01	 4.071195728754789e+01	 1.411588833267434e+01	 4.375098447482028e+00	 1.849098678015637e+01
0.220970869120796	 -8.654878991862394e-01	 4.635222625704527e+01	 1.378944239082840e+01	 4.291533793975484e+00	 1.808097618480388e+01
0.243067956032876	 -8.715570335854381e-01	 5.172272554621367e+01	 1.319632055273648e+01	 4.452693204604787e+00	 1.764901375734127e+01
0.265165042944955	 -8.767591472516547e-01	 5.650276383596126e+01	 1.235658873730825e+01	 4.806482246225950e+00	 1.716307098353420e+01
0.287262129857035	 -8.806392948226937e-01	 6.026803588523210e+01	 1.140671673141825e+01	 5.202521031950706e+00	 1.660923776336896e+01
0.309359216769115	 -8.824817643641307e-01	 6.269038152302587e+01	 1.063534432617805e+01	 5.384476773888179e+00	 1.601982110006623e+01
0.331456303681194	 -8.817303086471273e-01	 6.379476837276737e+01	 1.031516447891724e+01	 5.156005363709625e+00	 1.547116984262687e+01
0.353553390593274	 -8.784840698922578e-01	 6.398245145251239e+01	 1.045864313392671e+01	 4.567886362674904e+00	 1.502652949660161e+01
0.375650477505354	 -8.734852776185382e-01	 6.379310286045789e+01	 1.086467528364363e+01	 3.828528481651072e+00	 1.469320376529471e+01
0.397747564417433	 -8.677279984851869e-01	 6.361109425137145e+01	 1.130902487562546e+01	 3.131400590972084e+00	 1.444042546659755e+01
0.419844651329513	 -8.621354836693147e-01	 6.354207850860962e+01	 1.164906126024162e+01	 2.586077182556863e+00	 1.423513844279848e+01
0.441941738241592	 -8.574245309483908e-01	 6.357299420976600e+01	 1.183136775979385e+01	 2.224946409743643e+00	 1.405631416953750e+01
0.464038825153672	 -8.540827983871520e-01	 6.365923612079220e+01	 1.186872790452786e+01	 2.023382562537322e+00	 1.389211046706518e+01
0.486135912065752	 -8.524004808938717e-01	 6.376164642452005e+01	 1.181028969743559e+01	 1.925742792103081e+00	 1.373603248953867e+01
0.508232998977831	 -8.525160054277070e-01	 6.385411738698314e+01	 1.170203777452160e+01	 1.883318608486151e+00	 1.358535638300775e+01
0.530330085889911	 -8.544317178212730e-01	 6.392148765523817e+01	 1.156349257770681e+01	 1.875745149171107e+00	 1.343923772687791e+01
0.552427172801990	 -8.579909321657265e-01	 6.396360127880308e+01	 1.139060241762366e+01	 1.905952974450135e+00	 1.329655539207379e+01
0.574524259714070	 -8.628572818152402e-01	 6.398730070148925e+01	 1.117887845765033e+01	 1.976323850643193e+00	 1.315520230829353e+01
0.596621346626150	 -8.685554228965811e-01	 6.399819646496566e+01	 1.094717292301124e+01	 2.065993839302840e+00	 1.301316676231409e+01
0.618718433538229	 -8.745938829206846e-01	 6.399979571941677e+01	 1.073733293050507e+01	 2.132709966036234e+00	 1.287004289654130e+01
0.640815520450309	 -8.806195286073462e-01	 6.399373263086972e+01	 1.059004911094497e+01	 2.137473820731615e+00	 1.272752293167659e+01
0.662912607362388	 -8.865171443314358e-01	 6.397989451590323e+01	 1.051905802131765e+01	 2.069440184243388e+00	 1.258849820556104e+01
0.685009694274468	 -8.924005975653402e-01	 6.395682766932583e+01	 1.050354386101813e+01	 1.951931683965373e+00	 1.245547554498350e+01
0.707106781186548	 -8.985111102968713e-01	 6.392091556641999e+01	 1.050073249503741e+01	 1.828618071908218e+00	 1.232935056694563e+01
0.729203868098627	 -9.050846631142379e-01	 6.386948392934174e+01	 1.046705981391479e+01	 1.742061134937543e+00	 1.220912094885233e+01
0.751300955010707	 -9.122486035275733e-01	 6.380256364754238e+01	 1.037697429570066e+01	 1.715525805016913e+00	 1.209250010071757e+01
0.773398041922786	 -9.199776187690547e-01	 6.372525440401139e+01	 1.023219210215658e+01	 1.744847861025440e+00	 1.197703996318202e+01
0.795495128834866	 -9.281091790043547e-01	 6.365099122489102e+01	 1.005682418435118e+01	 1.804355997705305e+00	 1.186118018205649e+01
0.817592215746946	 -9.363983845692098e-01	 6.360853306062695e+01	 9.880917329600717e+00	 1.863696400048648e+00	 1.174461372964936e+01
0.839689302659025	 -9.445829007681790e-01	 6.365850418634552e+01	 9.722255470535547e+00	 1.905150364215726e+00	 1.162740583475127e+01
0.861786389571105	 -9.524334198438333e-01	 6.389493666766567e+01	 9.564520377424749e+00	 1.939505599669226e+00	 1.150402597709398e+01
0.883883476483185	 -9.598031848783009e-01	 6.384663949797709e+01	 9.189140545147033e+00	 2.115989365755338e+00	 1.130512991090237e+01
0.905980563395264	 -9.668933145086934e-01	 5.509099664375816e+01	 6.814978646218560e+00	 3.607732223295969e+00	 1.042271086951453e+01
0.928077650307344	 -9.740026836611082e-01	 1.792972486135180e+01	 2.128695054365247e+00	 5.590823131912273e+00	 7.719518186277520e+00
0.950174737219423	 -9.789485171524075e-01	 2.053563169949529e+01	 2.330214754732356e+00	 3.462391305100314e+00	 5.792606059832671e+00
0.972271824131503	 -9.826985031345772e-01	 1.971261168133775e+01	 2.373537905936718e+00	 2.646503795945628e+00	 5.020041701882346e+00
0.994368911043583	 -9.856923775122963e-01	 7.515315482554645e+00	 1.372379620376549e+00	 3.077801904823494e+00	 4.450181525200042e+00
1.016465997955662	 -9.871784359591629e-01	 1.085309867063231e+01	 1.609343507009964e+00	 2.387772029293001e+00	 3.997115536302965e+00
1.038563084867742	 -9.877429603172222e-01	 1.049367600886009e+01	 1.366212625748260e+00	 2.288041765144201e+00	 3.654254390892461e+00
1.060660171779821	 -9.873395558091731e-01	 4.638108675442787e+00	 1.195447578245288e+00	 2.167356824640369e+00	 3.362804402885657e+00
1.082757258691901	 -9.860290812446977e-01	 7.487707038119821e+00	 1.285508537278265e+00	 1.839002314359180e+00	 3.124510851637445e+00
1.104854345603981	 -9.841318292694550e-01	 4.453148391766840e+00	 1.181792380475506e+00	 1.743114870080082e+00	 2.924907250555588e+00
1.126951432516060	 -9.817333495557794e-01	 3.106760359017354e+00	 1.236448554083226e+00	 1.517412752505847e+00	 2.753861306589073e+00
1.149048519428140	 -9.791033127722324e-01	 4.076795450001917e+00	 1.299203266718564e+00	 1.311620564068329e+00	 2.610823830786893e+00
1.171145606340219	 -9.764892786775130e-01	 2.997981797512317e+00	 1.324275371034151e+00	 1.163877925355680e+00	 2.488153296389831e+00
1.193242693252299	 -9.740775213160362e-01	 2.633834457258283e+00	 1.395736249835968e+00	 9.877180466888617e-01	 2.383454296524830e+00
1.215339780164379	 -9.720718228500809e-01	 2.631401825594113e+00	 1.404020842500416e+00	 8.891327267036457e-01	 2.293153569204062e+00
1.237436867076458	 -9.705586750303865e-01	 2.490604145940132e+00	 1.373731938898395e+00	 8.386884469583757e-01	 2.212420385856771e+00
1.259533953988538	 -9.695374376713208e-01	 2.449700215267379e+00	 1.293987878697998e+00	 8.440614409026288e-01	 2.138049319600627e+00
1.281631040900618	 -9.689037847858843e-01	 2.450483880256451e+00	 1.144843575192066e+00	 9.210075610063742e-01	 2.065851136198440e+00
1.303728127812697	 -9.684407037164355e-01	 2.357662375484003e+00	 9.696823358471161e-01	 1.023318750337366e+00	 1.993001086184482e+00
1.325825214724777	 -9.678883386441910e-01	 2.251258130997566e+00	 7.874578911497359e-01	 1.130858670960872e+00	 1.918316562110608e+00
1.347922301636856	 -9.669889910639566e-01	 2.177441464867065e+00	 6.341026770946578e-01	 1.207769119833318e+00	 1.841871796927976e+00
1.370019388548936	 -9.655527778209712e-01	 2.077725874716487e+00	 5.429787383126714e-01	 1.222576394033617e+00	 1.765555132346288e+00
1.392116475461016	 -9.635095305460477e-01	 2.020932948299615e+00	 5.234232407927377e-01	 1.168630855648968e+00	 1.692054096441705e+00
1.414213562373095	 -9.609211887852698e-01	 1.970752224551367e+00	 5.768127725234626e-01	 1.047408328997072e+00	 1.624221101520535e+00
1.436310649285175	 -9.579727633058031e-01	 1.775105116074379e+00	 6.847930877615861e-01	 8.796232149810950e-01	 1.564416302742681e+00
1.458407736197255	 -9.549332852867537e-01	 2.098172532569803e+00	 8.244848067160702e-01	 6.894399457865201e-01	 1.513924752502590e+00
1.480504823109334	 -9.521121646791578e-01	 2.433914188807506e+00	 9.785561167845664e-01	 4.946034947435010e-01	 1.473159611528067e+00
1.502601910021414	 -9.498234150367106e-01	 2.640180229506812e+00	 1.126036248188435e+00	 3.156804216763645e-01	 1.441716669864799e+00
1.524698996933493	 -9.483460177241747e-01	 2.678658378150383e+00	 1.241180400156354e+00	 1.770075658378064e-01	 1.418187965994161e+00
1.546796083845573	 -9.478803977503076e-01	 2.640341078542519e+00	 1.298923331781364e+00	 1.011775283498918e-01	 1.400100860131256e+00
1.568893170757653	 -9.485117880117254e-01	 2.576721206957177e+00	 1.287146564106000e+00	 9.713822686989304e-02	 1.384284790975893e+00
1.590990257669732	 -9.501979396274258e-01	 2.491833330613344e+00	 1.210330385546948e+00	 1.572849331339354e-01	 1.367615318680883e+00
1.613087344581812	 -9.527834899908698e-01	 2.316277298376731e+00	 1.081945842388578e+00	 2.656093379767162e-01	 1.347555180365294e+00
1.635184431493891	 -9.560289277081936e-01	 2.167079651262913e+00	 9.213187288019540e-01	 4.010934705969098e-01	 1.322412199398864e+00
1.657281518405971	 -9.596488398408836e-01	 2.005114630578539e+00	 7.528438134663974e-01	 5.386990246839822e-01	 1.291542838150380e+00
1.679378605318051	 -9.633568807738003e-01	 1.774056587130620e+00	 6.010750641124185e-01	 6.543485888342306e-01	 1.255423652946649e+00
1.701475692230130	 -9.669088297309170e-01	 1.584980695197864e+00	 4.840253804366676e-01	 7.314238766097203e-01	 1.215449257046388e+00
1.723572779142210	 -9.701327329760694e-01	 1.506903832146327e+00	 4.097726214230834e-01	 7.637356584827131e-01	 1.173508279905797e+00
1.745669866054290	 -9.729408197109014e-01	 1.434793865096720e+00	 3.782074063576125e-01	 7.533467215664975e-01	 1.131554127924110e+00
1.767766952966369	 -9.753261411676724e-01	 1.345467565108950e+00	 3.839697231547202e-01	 7.073464788728028e-01	 1.091316202027523e+00
1.789864039878449	 -9.773489286628335e-01	 1.494379857558627e+00	 4.173177082806021e-01	 6.367891533258829e-01	 1.054106861606485e+00
1.811961126790528	 -9.791148249925504e-01	 1.706311254958691e+00	 4.642500120993212e-01	 5.564001688539719e-01	 1.020650180953293e+00
1.834058213702608	 -9.807464700573141e-01	 1.861872076113317e+00	 5.085018906605692e-01	 4.824624027352917e-01	 9.909642933958609e-01
1.856155300614688	 -9.823530515948744e-01	 1.948780168216966e+00	 5.355498001889598e-01	 4.288390907250327e-01	 9.643888909139925e-01
1.878252387526767	 -9.840050818368605e-01	 1.966442044763765e+00	 5.363012542952135e-01	 4.034833170062154e-01	 9.397845713014288e-01
1.900349474438847	 -9.857204572113475e-01	 1.920945592225449e+00	 5.089348041405591e-01	 4.069051229574448e-01	 9.158399270980040e-01
1.922446561350926	 -9.874643856945866e-01	 1.808483264224514e+00	 4.587448176436506e-01	 4.326522351044894e-01	 8.913970527481401e-01
1.944543648263006	 -9.891621266503654e-01	 1.620908171729667e+00	 3.961212831365645e-01	 4.695896758910394e-01	 8.657109590276040e-01
1.966640735175086	 -9.907202424315762e-01	 1.387427847948157e+00	 3.333747784117485e-01	 5.052044469701168e-01	 8.385792253818652e-01
1.988737822087165	 -9.920501598456768e-01	 1.335170561407168e+00	 2.813885450070309e-01	 5.289324350491438e-01	 8.103209800561747e-01
1.997576656851997	 -9.925027299146841e-01	 1.318931621784584e+00	 2.652918069936063e-01	 5.335570570641932e-01	 7.988488640577995e-01


==> data/exp1/tps_h6_k001_e001.dat <==
t	 m3	 W1infty	 mag	 kin	 tot
0.000000000000000	 -7.911654253099092e-01	 1.927679933182110e+01	 2.279471092108861e+01	 0.000000000000000e+00	 2.279471092108861e+01
0.022097086912080	 -7.926669654648213e-01	 1.791734886792064e+01	 2.180825178764139e+01	 9.596148740163496e-01	 2.276786666165773e+01
0.044194173824159	 -7.971688759700379e-01	 1.571400901703316e+01	 1.953730393706838e+01	 3.127771902330548e+00	 2.266507583939893e+01
0.066291260736239	 -8.045821276143761e-01	 1.484456067234556e+01	 1.718803095774415e+01	 5.271729085293215e+00	 2.245976004303736e+01
0.088388347648318	 -8.143626597650924e-01	 1.549177129542797e+01	 1.554970666769699e+01	 6.623542819140019e+00	 2.217324948683701e+01
0.110485434560398	 -8.254973262264940e-01	 1.953877688021418e+01	 1.480105033578219e+01	 7.046236541001470e+00	 2.184728687678366e+01
0.132582521472478	 -8.368630414244012e-01	 2.696299397110040e+01	 1.470778942410275e+01	 6.811190220841262e+00	 2.151897964494401e+01
0.154679608384557	 -8.476285511694083e-01	 3.611479252756067e+01	 1.492631025943018e+01	 6.283502272887758e+00	 2.120981253231794e+01
0.176776695296637	 -8.573866528590772e-01	 4.681663521330260e+01	 1.518783653899758e+01	 5.738709239629354e+00	 2.092654577862694e+01
0.198873782208716	 -8.660484485357453e-01	 5.902067169831509e+01	 1.531366816420608e+01	 5.351726059139774e+00	 2.066539422334586e+01
0.220970869120796	 -8.736621625727201e-01	 7.295352448591153e+01	 1.519442092388379e+01	 5.221524127125391e+00	 2.041594505100918e+01
0.243067956032876	 -8.802649962338978e-01	 8.903295212819360e+01	 1.473055356478674e+01	 5.431716303085738e+00	 2.016226986787248e+01
0.265165042944955	 -8.858075820133210e-01	 1.075852111876727e+02	 1.367411481981246e+01	 6.200910378132120e+00	 1.987502519794458e+01
0.287262129857035	 -8.898076657756481e-01	 1.239424709330195e+02	 1.179138529431655e+01	 7.702759853500216e+00	 1.949414514781676e+01
0.309359216769115	 -8.903750795822696e-01	 1.276021816032210e+02	 1.108716308286045e+01	 7.950952209363340e+00	 1.903811529222379e+01
0.331456303681194	 -8.867749718145372e-01	 1.244798867032838e+02	 1.192337807612285e+01	 6.743848549453405e+00	 1.866722662557626e+01
0.353553390593274	 -8.806982169810881e-01	 1.242188830079279e+02	 1.266109097138769e+01	 5.710092572280696e+00	 1.837118354366838e+01
0.375650477505353	 -8.736966747594143e-01	 1.258555169465000e+02	 1.316770330819086e+01	 4.946862522351628e+00	 1.811456583054249e+01
0.397747564417433	 -8.668383318966359e-01	 1.274476141229184e+02	 1.354684104579023e+01	 4.339140598030424e+00	 1.788598164382066e+01
0.419844651329513	 -8.608947125549424e-01	 1.279593397921338e+02	 1.383681336296248e+01	 3.847681028577670e+00	 1.768449439154015e+01
0.441941738241592	 -8.564977953339920e-01	 1.279940766292891e+02	 1.395266450352056e+01	 3.550721579895291e+00	 1.750338608341585e+01
0.464038825153672	 -8.540772707102251e-01	 1.279868699373483e+02	 1.386055047402569e+01	 3.471404145163207e+00	 1.733195461918890e+01
0.486135912065752	 -8.537914101157662e-01	 1.279953851327328e+02	 1.363451338632008e+01	 3.526739190876812e+00	 1.716125257719689e+01
0.508232998977831	 -8.555934914929021e-01	 1.280022293910660e+02	 1.337243497643108e+01	 3.615081600716969e+00	 1.698751657714805e+01
0.530330085889911	 -8.593047398595439e-01	 1.279959777043727e+02	 1.310097666487049e+01	 3.709309975954014e+00	 1.681028664082450e+01
0.552427172801990	 -8.645733881748154e-01	 1.231388479673528e+02	 1.216213632110441e+01	 4.437329129281786e+00	 1.659946545038620e+01
0.574524259714070	 -8.710286442342430e-01	 5.910822797794339e+01	 6.578244377716649e+00	 8.718536480551732e+00	 1.529678085826838e+01
0.596621346626150	 -8.767253807735809e-01	 5.123066622031977e+01	 6.829782413562094e+00	 7.657235982194103e+00	 1.448701839575620e+01
0.618718433538229	 -8.816157708605117e-01	 6.151482283455382e+01	 8.010260343322281e+00	 5.734579936453882e+00	 1.374484027977616e+01
0.640815520450309	 -8.858711847464055e-01	 3.631367419637731e+01	 6.963652007732565e+00	 6.121094006616608e+00	 1.308474601434917e+01
0.662912607362388	 -8.898442373587940e-01	 1.887080537378692e+01	 5.946536736324799e+00	 6.581214099802588e+00	 1.252775083612739e+01
0.685009694274468	 -8.940977298218931e-01	 2.748659415262222e+01	 6.310311283994869e+00	 5.704838380884958e+00	 1.201514966487983e+01
0.707106781186548	 -8.992437061681223e-01	 3.322960309893182e+01	 6.838441458477416e+00	 4.697925190343897e+00	 1.153636664882131e+01
0.729203868098627	 -9.056360605189561e-01	 2.438781117975746e+01	 6.479866430179606e+00	 4.608848870807831e+00	 1.108871530098744e+01
0.751300955010707	 -9.132338774598397e-01	 1.471398390887173e+01	 5.561797071092981e+00	 5.109960343485517e+00	 1.067175741457850e+01
0.773398041922786	 -9.216321747905061e-01	 1.845449485931145e+01	 5.019928452498286e+00	 5.253569885851508e+00	 1.027349833834979e+01
0.795495128834866	 -9.303099595372301e-01	 2.762618561692907e+01	 5.028714525700603e+00	 4.855272966381750e+00	 9.883987492082353e+00
0.817592215746946	 -9.389508637519361e-01	 2.523949634657320e+01	 4.959669497235606e+00	 4.548875844753426e+00	 9.508545341989032e+00
0.839689302659025	 -9.473826915616163e-01	 1.380401644536586e+01	 4.370844271183064e+00	 4.780702980627912e+00	 9.151547251810976e+00
0.861786389571105	 -9.552047736835856e-01	 8.678291670950150e+00	 3.774800392973657e+00	 5.032315411425754e+00	 8.807115804399411e+00
0.883883476483185	 -9.619973041479131e-01	 1.674988269062591e+01	 3.714966749685081e+00	 4.759118563500391e+00	 8.474085313185473e+00
0.905980563395264	 -9.677379544720389e-01	 1.823656639211918e+01	 3.836737281316818e+00	 4.319645790618856e+00	 8.156383071935675e+00
0.928077650307344	 -9.725973979426339e-01	 1.260929998473334e+01	 3.675414275800389e+00	 4.180458892607508e+00	 7.855873168407896e+00
0.950174737219423	 -9.766308778373469e-01	 5.748876263325543e+00	 3.299298716700521e+00	 4.271408080128150e+00	 7.570706796828670e+00
0.972271824131503	 -9.797349159248713e-01	 8.385983000730977e+00	 3.055935928512322e+00	 4.240541980760264e+00	 7.296477909272586e+00
0.994368911043583	 -9.817876780016214e-01	 1.382122695791549e+01	 3.041574708638862e+00	 3.989351173915590e+00	 7.030925882554452e+00
1.016465997955662	 -9.827932053995192e-01	 1.309490225533190e+01	 3.024842328353358e+00	 3.751900446088711e+00	 6.776742774442069e+00
1.038563084867742	 -9.828354691431365e-01	 7.553525024512753e+00	 2.779350450308432e+00	 3.755275782669811e+00	 6.534626232978244e+00
1.060660171779821	 -9.818725296810317e-01	 5.673776639523782e+00	 2.522048692716637e+00	 3.778983135842112e+00	 6.301031828558749e+00
1.082757258691901	 -9.798534556512712e-01	 9.063615394326787e+00	 2.570482813205063e+00	 3.507625012469905e+00	 6.078107825674968e+00
1.104854345603981	 -9.770119707072705e-01	 1.049063675924717e+01	 2.742516185988369e+00	 3.128103411073430e+00	 5.870619597061799e+00
1.126951432516060	 -9.737367819091867e-01	 7.421836250641457e+00	 2.800760878048929e+00	 2.878628140187601e+00	 5.679389018236529e+00
1.149048519428140	 -9.703348636369387e-01	 4.361137295275331e+00	 2.699292773444105e+00	 2.802135019204070e+00	 5.501427792648175e+00
1.171145606340219	 -9.669542446357883e-01	 4.457022800129197e+00	 2.779433173219709e+00	 2.555780480609503e+00	 5.335213653829213e+00
1.193242693252299	 -9.639182186605685e-01	 7.926601838912474e+00	 3.019975692654294e+00	 2.166217097702253e+00	 5.186192790356548e+00
1.215339780164379	 -9.616889362802128e-01	 7.593961059434077e+00	 3.203191198449059e+00	 1.849753342841888e+00	 5.052944541290947e+00
1.237436867076458	 -9.606332148957638e-01	 4.870128506065013e+00	 3.117891138919703e+00	 1.813909684797255e+00	 4.931800823716959e+00
1.259533953988538	 -9.607508760002770e-01	 4.411125778201795e+00	 2.828240606884384e+00	 1.982791041260497e+00	 4.811031648144882e+00
1.281631040900618	 -9.616574697156994e-01	 5.892190151969362e+00	 2.411330703412338e+00	 2.272073365305793e+00	 4.683404068718130e+00
1.303728127812697	 -9.626859262406957e-01	 6.889425474526644e+00	 1.986510347833255e+00	 2.556268007073082e+00	 4.542778354906337e+00
1.325825214724777	 -9.631086722218724e-01	 4.590794040707556e+00	 1.608736334633678e+00	 2.782439315912079e+00	 4.391175650545758e+00
1.347922301636856	 -9.624168234435025e-01	 3.203567647645099e+00	 1.430047509959225e+00	 2.807588272179377e+00	 4.237635782138602e+00
1.370019388548936	 -9.604843856507773e-01	 4.083809278934818e+00	 1.441990375793845e+00	 2.647168162585279e+00	 4.089158538379124e+00
1.392116475461016	 -9.574922314754364e-01	 5.496634594224711e+00	 1.482913556888434e+00	 2.468214564161507e+00	 3.951128121049941e+00
1.414213562373095	 -9.536601668862368e-01	 5.570384157007695e+00	 1.570348569206069e+00	 2.250689563701523e+00	 3.821038132907592e+00
1.436310649285175	 -9.492543836769668e-01	 4.795333023033136e+00	 1.703958427779524e+00	 1.998971247730323e+00	 3.702929675509847e+00
1.458407736197255	 -9.447048872549042e-01	 4.501597088689834e+00	 2.034264373843806e+00	 1.567949393211205e+00	 3.602213767055011e+00
1.480504823109334	 -9.407021525676607e-01	 5.207091815849958e+00	 2.448224944554357e+00	 1.075572543818197e+00	 3.523797488372553e+00
1.502601910021414	 -9.380236671699498e-01	 5.442955533082569e+00	 2.764524017472383e+00	 7.015748881804681e-01	 3.466098905652851e+00
1.524698996933493	 -9.372223723542339e-01	 4.497578399531514e+00	 2.827311175013552e+00	 5.921998404977933e-01	 3.419511015511345e+00
1.546796083845573	 -9.384206539429409e-01	 4.287917663084605e+00	 2.665353220340353e+00	 7.086821011835122e-01	 3.374035321523865e+00
1.568893170757653	 -9.413609491481441e-01	 4.069750694940066e+00	 2.386299964584654e+00	 9.357215134544160e-01	 3.322021478039070e+00
1.590990257669732	 -9.455552793021282e-01	 4.136442414860579e+00	 2.053608589924501e+00	 1.205779246832532e+00	 3.259387836757033e+00
1.613087344581812	 -9.504257991607333e-01	 4.229348869624213e+00	 1.725758829160682e+00	 1.459717128697225e+00	 3.185475957857907e+00
1.635184431493891	 -9.554275358361923e-01	 3.630497159668320e+00	 1.444454364366736e+00	 1.657701263670829e+00	 3.102155628037564e+00
1.657281518405971	 -9.601177429949375e-01	 3.489754653332544e+00	 1.200725338836186e+00	 1.811460489361712e+00	 3.012185828197898e+00
1.679378605318051	 -9.641429599593201e-01	 4.077441183175437e+00	 1.021016623997377e+00	 1.896712678325266e+00	 2.917729302322644e+00
1.701475692230130	 -9.672709154538592e-01	 4.772682875737522e+00	 9.639997276333239e-01	 1.858481828685059e+00	 2.822481556318383e+00
1.723572779142210	 -9.694789022630610e-01	 2.869688090559632e+00	 9.943411238345983e-01	 1.736927460275781e+00	 2.731268584110379e+00
1.745669866054290	 -9.709291253354930e-01	 3.332088934116697e+00	 1.114713140898563e+00	 1.533263439824176e+00	 2.647976580722739e+00
1.767766952966369	 -9.719502180577375e-01	 3.374984860140162e+00	 1.299283686763012e+00	 1.276857192711439e+00	 2.576140879474451e+00
1.789864039878449	 -9.729498773311045e-01	 3.299451660581696e+00	 1.447737809923500e+00	 1.067332848785642e+00	 2.515070658709143e+00
1.811961126790528	 -9.742583708899772e-01	 3.826639245921517e+00	 1.546742196811584e+00	 9.156726187131021e-01	 2.462414815524686e+00
1.834058213702608	 -9.760857033188806e-01	 3.809647252059685e+00	 1.532146077457344e+00	 8.822338290216681e-01	 2.414379906479012e+00
1.856155300614688	 -9.784531565389371e-01	 4.195514767008115e+00	 1.451670417497986e+00	 9.150498941473024e-01	 2.366720311645289e+00
1.878252387526767	 -9.812454929411365e-01	 3.913893128524566e+00	 1.304671868130325e+00	 1.011975932755442e+00	 2.316647800885767e+00
1.900349474438847	 -9.842346907614491e-01	 3.705334693412892e+00	 1.144638459528613e+00	 1.117501121065956e+00	 2.262139580594569e+00
1.922446561350927	 -9.871524401800600e-01	 3.155392467126560e+00	 9.467392425563369e-01	 1.256027304943785e+00	 2.202766547500122e+00
1.944543648263006	 -9.896767871788055e-01	 2.380228494447565e+00	 7.256549529943683e-01	 1.411208934264676e+00	 2.136863887259044e+00
1.966640735175086	 -9.914768632413362e-01	 2.713826092430414e+00	 5.954848844037033e-01	 1.470796421686861e+00	 2.066281306090564e+00
1.988737822087165	 -9.924021453737126e-01	 2.637064748376481e+00	 6.270907505533734e-01	 1.369860481419581e+00	 1.996951231972954e+00
1.999786365543205	 -9.925679595322342e-01	 2.836953964752436e+00	 6.733877936655299e-01	 1.291204854565959e+00	 1.964592648231489e+00


==> data/exp1/tps_h7_k001_e001.dat <==
t	 m3	 W1infty	 mag	 kin	 tot
0.000000000000000	 -7.911654231735713e-01	 1.912344420763433e+01	 2.288275042427631e+01	 0.000000000000000e+00	 2.288275042427631e+01
0.022097086912080	 -7.926674942405038e-01	 1.786317740404423e+01	 2.187836405609103e+01	 9.831855087796233e-01	 2.286154956487065e+01
0.044194173824159	 -7.971900771279026e-01	 1.561584379144347e+01	 1.956710365052232e+01	 3.196755102975429e+00	 2.276385875349775e+01
0.066291260736239	 -8.046459467406150e-01	 1.470583357203471e+01	 1.719883456806344e+01	 5.364759410162022e+00	 2.256359397822546e+01
0.088388347648318	 -8.144849070217227e-01	 1.563715281059389e+01	 1.557187624624095e+01	 6.711106878261493e+00	 2.228298312450245e+01
0.110485434560398	 -8.256803126086627e-01	 1.978476680296192e+01	 1.484586793254946e+01	 7.117909755658145e+00	 2.196377768820760e+01
0.132582521472478	 -8.370920228413183e-01	 2.770899889356848e+01	 1.478109575893251e+01	 6.861723735353702e+00	 2.164281949428621e+01
0.154679608384557	 -8.478670639671544e-01	 3.790078254276077e+01	 1.504135879342783e+01	 6.300385981294342e+00	 2.134174477472217e+01
0.176776695296637	 -8.575635881685195e-01	 4.999727826135209e+01	 1.535740789245016e+01	 5.710333980787127e+00	 2.106774187323729e+01
0.198873782208716	 -8.660458505637638e-01	 6.385625022748262e+01	 1.556115419771670e+01	 5.256894962497426e+00	 2.081804916021412e+01
0.220970869120796	 -8.732991191010190e-01	 7.970014906166151e+01	 1.557188003104120e+01	 5.012669043289024e+00	 2.058454907433023e+01
0.243067956032876	 -8.792576235170844e-01	 9.828441056362379e+01	 1.537081565994378e+01	 4.986421694716282e+00	 2.035723735466006e+01
0.265165042944955	 -8.837146557102781e-01	 1.212001888916911e+02	 1.498577376957925e+01	 5.140745510080954e+00	 2.012651927966020e+01
0.287262129857035	 -8.863699241449334e-01	 1.521388899345069e+02	 1.446726699182247e+01	 5.416850581951345e+00	 1.988411757377381e+01
0.309359216769115	 -8.870555351507144e-01	 2.002248752393745e+02	 1.363355574541232e+01	 5.980148012761092e+00	 1.961370375817341e+01
0.331456303681194	 -8.857884792443410e-01	 2.540078645270396e+02	 1.126376597453662e+01	 7.934403296437742e+00	 1.919816927097436e+01
0.353553390593274	 -8.811827828493533e-01	 2.488007446417498e+02	 1.240259467350923e+01	 6.373865852720112e+00	 1.877646052622935e+01
0.375650477505353	 -8.746524950466914e-01	 2.525948877642900e+02	 1.326863593292538e+01	 5.221614490914883e+00	 1.849025042384027e+01
0.397747564417433	 -8.680291747296820e-01	 2.558958338311427e+02	 1.367802272853516e+01	 4.561373667388766e+00	 1.823939639592393e+01
0.419844651329513	 -8.622163427360323e-01	 2.559994533774377e+02	 1.399357494571500e+01	 4.028884329641508e+00	 1.802245927535650e+01
0.441941738241592	 -8.579027902651585e-01	 2.559896793144807e+02	 1.404406245514426e+01	 3.780594115946646e+00	 1.782465657109091e+01
0.464038825153672	 -8.555544866523983e-01	 9.879193669698731e+01	 7.662486632096301e+00	 8.998923364042717e+00	 1.666140999613902e+01
0.486135912065752	 -8.548648258512079e-01	 1.215087084662689e+02	 9.871107982056103e+00	 5.480075681120253e+00	 1.535118366317636e+01
0.508232998977831	 -8.559552436673055e-01	 3.771757850852121e+01	 6.947859606863194e+00	 7.432525002921931e+00	 1.438038460978512e+01
0.530330085889911	 -8.583698067300548e-01	 6.622682362551146e+01	 7.763190550989211e+00	 5.780274385987950e+00	 1.354346493697716e+01
0.552427172801990	 -8.620050164649686e-01	 2.408235825827953e+01	 6.538433054968163e+00	 6.275902309326841e+00	 1.281433536429500e+01
0.574524259714070	 -8.665055875727751e-01	 5.258429010495237e+01	 6.734867115640763e+00	 5.432443121480086e+00	 1.216731023712085e+01
0.596621346626150	 -8.714144653505220e-01	 1.893023670907668e+01	 5.981801537710512e+00	 5.596039299285723e+00	 1.157784083699623e+01
0.618718433538229	 -8.761835441875619e-01	 3.589414279331920e+01	 5.806482035063652e+00	 5.238974465430583e+00	 1.104545650049424e+01
0.640815520450309	 -8.807165420497067e-01	 2.204164170672430e+01	 5.694783822732507e+00	 4.864193356300772e+00	 1.055897717903328e+01
0.662912607362388	 -8.852876644865389e-01	 2.070895558788343e+01	 5.401342768754232e+00	 4.719269776584811e+00	 1.012061254533904e+01
0.685009694274468	 -8.902566721589171e-01	 2.400275346049630e+01	 5.429919950675910e+00	 4.288435733026368e+00	 9.718355683702278e+00
0.707106781186548	 -8.959426486427942e-01	 1.051899106775009e+01	 5.058184438215571e+00	 4.291593163857255e+00	 9.349777602072827e+00
0.729203868098627	 -9.025043868868672e-01	 2.375818008367974e+01	 5.080620343998472e+00	 3.928402336208569e+00	 9.009022680207041e+00
0.751300955010707	 -9.100288288780803e-01	 8.846530436655314e+00	 4.768718625448486e+00	 3.924142714767836e+00	 8.692861340216322e+00
0.773398041922786	 -9.184387347160886e-01	 2.204311407590659e+01	 4.563631072848664e+00	 3.832210399309542e+00	 8.395841472158207e+00
0.795495128834866	 -9.274077896128333e-01	 1.087718657182672e+01	 4.068760901547157e+00	 4.038521160453349e+00	 8.107282062000506e+00
0.817592215746946	 -9.363567943198620e-01	 1.767504147464218e+01	 3.723021754817105e+00	 4.101634041787589e+00	 7.824655796604693e+00
0.839689302659025	 -9.448988350552215e-01	 1.344616328086285e+01	 3.721570576063114e+00	 3.834223941515089e+00	 7.555794517578203e+00
0.861786389571105	 -9.530798303573559e-01	 1.080179914573774e+01	 3.351570352314321e+00	 3.951598993751418e+00	 7.303169346065740e+00
0.883883476483185	 -9.605226321074878e-01	 1.178024714621254e+01	 3.091996215647842e+00	 3.958654311518717e+00	 7.050650527166558e+00
0.905980563395264	 -9.669214733396699e-01	 6.139575286741997e+00	 2.990976601084979e+00	 3.820001197465157e+00	 6.810977798550136e+00
0.928077650307344	 -9.723689873489159e-01	 9.840319702721787e+00	 2.935296176341551e+00	 3.648869837545580e+00	 6.584166013887131e+00
0.950174737219423	 -9.769291428959388e-01	 5.828361254136445e+00	 2.801670412308054e+00	 3.566885396081467e+00	 6.368555808389521e+00
0.972271824131503	 -9.806205587736485e-01	 9.010470935491421e+00	 2.651470249879658e+00	 3.510037845210322e+00	 6.161508095089980e+00
0.994368911043583	 -9.833451265624901e-01	 5.031170516550843e+00	 2.424143019265152e+00	 3.534727582206454e+00	 5.958870601471606e+00
1.016465997955662	 -9.849094972569548e-01	 7.272932043086081e+00	 2.212222218604695e+00	 3.547550382863627e+00	 5.759772601468322e+00
1.038563084867742	 -9.851635333272921e-01	 6.275896300105746e+00	 2.213771293799118e+00	 3.353440210526503e+00	 5.567211504325622e+00
1.060660171779821	 -9.842606749681392e-01	 5.187575663235964e+00	 2.221434961789455e+00	 3.166929202150766e+00	 5.388364163940221e+00
1.082757258691901	 -9.823867328047646e-01	 6.101186869273242e+00	 2.137714409554586e+00	 3.078394126376008e+00	 5.216108535930594e+00
1.104854345603981	 -9.796449729185941e-01	 5.129264073937098e+00	 2.281864251713670e+00	 2.774431649804145e+00	 5.056295901517814e+00
1.126951432516060	 -9.764341579177771e-01	 4.877147798105922e+00	 2.355766715750248e+00	 2.555063597552908e+00	 4.910830313303155e+00
1.149048519428140	 -9.730498263782426e-01	 5.015955579566269e+00	 2.392876090162614e+00	 2.382884703691918e+00	 4.775760793854532e+00
1.171145606340219	 -9.697186246916297e-01	 4.956633519721419e+00	 2.475269612747804e+00	 2.175777627818480e+00	 4.651047240566283e+00
1.193242693252299	 -9.667148113002471e-01	 5.915893022957175e+00	 2.606554273281628e+00	 1.931449107613681e+00	 4.538003380895309e+00
1.215339780164379	 -9.643834653840337e-01	 6.352305932663715e+00	 2.742361337008799e+00	 1.695580374469376e+00	 4.437941711478175e+00
1.237436867076458	 -9.630242282950600e-01	 5.436982997978601e+00	 2.721405875026014e+00	 1.624812465432681e+00	 4.346218340458695e+00
1.259533953988538	 -9.626462058057332e-01	 4.931481866826555e+00	 2.500561792004012e+00	 1.753585572371531e+00	 4.254147364375543e+00
1.281631040900618	 -9.629281446967577e-01	 4.124619904693605e+00	 2.178519184110016e+00	 1.976662441275024e+00	 4.155181625385040e+00
1.303728127812697	 -9.633632630795370e-01	 4.091180002360066e+00	 1.820768214581911e+00	 2.225908647591436e+00	 4.046676862173348e+00
1.325825214724777	 -9.633975123698981e-01	 5.235098200341148e+00	 1.473879991570185e+00	 2.454737438944262e+00	 3.928617430514447e+00
1.347922301636856	 -9.625058396107004e-01	 3.706166659424704e+00	 1.193969677290978e+00	 2.608420742324577e+00	 3.802390419615555e+00
1.370019388548936	 -9.603516937586908e-01	 4.320245365609443e+00	 1.211050934967336e+00	 2.465353211371206e+00	 3.676404146338542e+00
1.392116475461016	 -9.570809291589537e-01	 3.242931782701364e+00	 1.319675462680582e+00	 2.241063186759233e+00	 3.560738649439815e+00
1.414213562373095	 -9.530273923612685e-01	 3.578142919452811e+00	 1.477201613168682e+00	 1.978292484312478e+00	 3.455494097481160e+00
1.436310649285175	 -9.486096281256624e-01	 3.797444218377767e+00	 1.728723249286869e+00	 1.636433318171892e+00	 3.365156567458761e+00
1.458407736197255	 -9.443584133053501e-01	 4.093922571231844e+00	 1.932962583864709e+00	 1.356213479795322e+00	 3.289176063660030e+00
1.480504823109334	 -9.407270485391771e-01	 4.389908671274170e+00	 2.189709582439439e+00	 1.036650657825375e+00	 3.226360240264813e+00
1.502601910021414	 -9.382198390996029e-01	 4.724070262713789e+00	 2.463020195637886e+00	 7.163045354211930e-01	 3.179324731059078e+00
1.524698996933493	 -9.373078296168322e-01	 4.050513618191566e+00	 2.521065567590290e+00	 6.208848400319841e-01	 3.141950407622274e+00
1.546796083845573	 -9.381180432687350e-01	 4.166782142004560e+00	 2.436844036015253e+00	 6.690537030203721e-01	 3.105897739035625e+00
1.568893170757653	 -9.404927605217472e-01	 4.206102791998622e+00	 2.212437426418671e+00	 8.525459863235459e-01	 3.064983412742217e+00
1.590990257669732	 -9.440405759977775e-01	 3.538983756864178e+00	 1.918297668859146e+00	 1.096434298483290e+00	 3.014731967342435e+00
1.613087344581812	 -9.482568024387585e-01	 3.204665550000461e+00	 1.638316402241376e+00	 1.315865406184895e+00	 2.954181808426271e+00
1.635184431493891	 -9.526800578762478e-01	 3.614569894264649e+00	 1.422411319335158e+00	 1.463550373012830e+00	 2.885961692347988e+00
1.657281518405971	 -9.569613704529141e-01	 3.495344287054040e+00	 1.223810163681004e+00	 1.588227030147736e+00	 2.812037193828740e+00
1.679378605318051	 -9.608052394965491e-01	 2.923496593470625e+00	 1.064597525362243e+00	 1.669118717741424e+00	 2.733716243103667e+00
1.701475692230130	 -9.640082899252576e-01	 2.876633283722128e+00	 1.019134347347283e+00	 1.635390356176569e+00	 2.654524703523852e+00
1.723572779142210	 -9.665663333487833e-01	 3.822702314198991e+00	 1.064718602299316e+00	 1.514570739237041e+00	 2.579289341536357e+00
1.745669866054290	 -9.686297772143040e-01	 3.346483260071591e+00	 1.107601082656834e+00	 1.402080662104888e+00	 2.509681744761722e+00
1.767766952966369	 -9.703544746243360e-01	 3.607593521400231e+00	 1.168409124542971e+00	 1.276707672010836e+00	 2.445116796553807e+00
1.789864039878449	 -9.719357078806437e-01	 3.752241779925849e+00	 1.309082072740516e+00	 1.079148387248127e+00	 2.388230459988643e+00
1.811961126790528	 -9.736616373370097e-01	 3.747019723202319e+00	 1.375612548469079e+00	 9.631481359424808e-01	 2.338760684411560e+00
1.834058213702608	 -9.757159874411092e-01	 3.982399611788346e+00	 1.424037565858317e+00	 8.698300578934205e-01	 2.293867623751738e+00
1.856155300614688	 -9.782108294190077e-01	 4.045294620932600e+00	 1.389657650754905e+00	 8.622048333817606e-01	 2.251862484136665e+00
1.878252387526767	 -9.811001158083344e-01	 3.694010218096378e+00	 1.207718642807062e+00	 9.992897142017333e-01	 2.207008357008795e+00
1.900349474438847	 -9.841018891713017e-01	 3.214926707404589e+00	 1.024034171927472e+00	 1.131617785132359e+00	 2.155651957059831e+00
1.922446561350927	 -9.869220028056640e-01	 3.716420344870241e+00	 8.893638146449923e-01	 1.210779081799461e+00	 2.100142896444454e+00
1.944543648263006	 -9.893408426199692e-01	 2.877913051914478e+00	 7.207893864591121e-01	 1.319907088545345e+00	 2.040696475004458e+00
1.966640735175086	 -9.911077081921266e-01	 2.271094127781869e+00	 5.872342927006190e-01	 1.389549246827407e+00	 1.976783539528026e+00
1.988737822087165	 -9.920738649408831e-01	 3.130594579870084e+00	 6.401544585415878e-01	 1.273943214997975e+00	 1.914097673539563e+00
1.999896850977765	 -9.922964677457138e-01	 2.894486423097840e+00	 6.793895167301935e-01	 1.205407364003960e+00	 1.884796880734154e+00


==> data/exp2/illg_amm_001fs.dat <==
t	 m2	 m3
0.000000000000000	 0.000000000000000e+00	 0.000000000000000e+00
0.100000000000000	 3.460067706503915e-06	 -3.320432423903009e-07
0.200000000000000	 2.691170283685783e-05	 -5.247077292643353e-06
0.300000000000000	 8.532523210133206e-05	 -2.543240358675981e-05
0.400000000000000	 1.846336076215101e-04	 -7.545038169235859e-05
0.500000000000000	 3.197433847918900e-04	 -1.697446545911706e-04
0.600000000000000	 4.745473851739293e-04	 -3.182316795739981e-04
0.700000000000000	 6.242082752149236e-04	 -5.224270198033464e-04
0.800000000000000	 7.393159743790747e-04	 -7.729132592865768e-04
0.900000000000000	 7.912327069573427e-04	 -1.048749938624042e-03
1.000000000000000	 7.577158301965251e-04	 -1.319097558343573e-03
1.100000000000000	 6.278344342106153e-04	 -1.546942593909747e-03
1.200000000000000	 4.052844572937084e-04	 -1.694432367620313e-03
1.300000000000000	 1.094458789817439e-04	 -1.729020760750787e-03
1.400000000000000	 -2.261224636634682e-04	 -1.629440655607650e-03
1.500000000000000	 -5.576448975610640e-04	 -1.390490035135078e-03
1.600000000000000	 -8.370389641630647e-04	 -1.025754600248836e-03
1.700000000000000	 -1.018932340609472e-03	 -5.676731722450615e-04
1.800000000000000	 -1.067737692695720e-03	 -6.474191594119730e-05
1.900000000000000	 -9.636880271889586e-04	 4.239090792538721e-04
2.000000000000000	 -7.068562024424275e-04	 8.359152844821771e-04
2.100000000000000	 -3.219692061527026e-04	 1.114407287913410e-03
2.200000000000000	 1.338706614734202e-04	 1.219784104918932e-03
2.300000000000000	 5.903153318303270e-04	 1.139038517311011e-03
2.400000000000000	 9.781322309303537e-04	 8.876082967576549e-04
2.500000000000000	 1.239682883120981e-03	 5.065472446331274e-04
2.600000000000000	 1.337463687772871e-03	 5.586061708870315e-05
2.700000000000000	 1.259447081490107e-03	 -3.949187009936152e-04
2.800000000000000	 1.020468102880513e-03	 -7.774369879506930e-04
2.900000000000000	 6.595139729335715e-04	 -1.034863946705098e-03
3.000000000000000	 2.333979833713709e-04	 -1.130312147160685e-03
3.100000000000000	 -1.921610221122514e-04	 -1.052088039915450e-03
3.200000000000000	 -5.526564300706836e-04	 -8.150327083792315e-04
3.300000000000000	 -7.945542016324641e-04	 -4.578161673046345e-04
3.400000000000000	 -8.832219558017986e-04	 -3.666490926133962e-05
3.500000000000000	 -8.078559276344883e-04	 3.834650070793037e-04
3.600000000000000	 -5.827102373222467e-04	 7.388870659450882e-04
3.700000000000000	 -2.445055265635215e-04	 9.768193126664401e-04
3.800000000000000	 1.535245412505435e-04	 1.063200563777898e-03
3.900000000000000	 5.499884846713123e-04	 9.875338484394060e-04
4.000000000000000	 8.847857949490385e-04	 7.640736896502993e-04
4.100000000000001	 1.108197830428246e-03	 4.292399426644359e-04
4.200000000000001	 1.188248506948998e-03	 3.571508178133083e-05
4.300000000000001	 1.115248371248516e-03	 -3.558231268724560e-04
4.400000000000000	 9.028813676516795e-04	 -6.860394132726325e-04
4.500000000000001	 5.857288375650206e-04	 -9.059149873695378e-04
4.600000000000001	 2.136673301864724e-04	 -9.840032307076359e-04
4.700000000000001	 -1.559566623251173e-04	 -9.108964018022230e-04
4.800000000000002	 -4.671503486387022e-04	 -7.002739333887542e-04
4.900000000000001	 -6.737416016056582e-04	 -3.864320324111102e-04
5.000000000000001	 -7.462115188451346e-04	 -1.872954987644077e-05
5.100000000000000	 -6.758846046531670e-04	 3.461547918758788e-04
5.199999999999999	 -4.758865556269368e-04	 6.529422190816892e-04
5.300000000000000	 -1.787798881575057e-04	 8.561118154644127e-04
5.399999999999999	 1.687070696780359e-04	 9.266354160739412e-04
5.500000000000000	 5.130086947821457e-04	 8.560961257418815e-04
5.600000000000001	 8.019615617129821e-04	 6.576108729817122e-04
5.700000000000000	 9.926899263901967e-04	 3.634719588667412e-04
5.800000000000001	 1.057947601705668e-03	 1.992151462877916e-05
5.900000000000000	 9.899810935107569e-04	 -3.200995851942220e-04
6.000000000000000	 8.013707617454290e-04	 -6.050941118608750e-04
6.100000000000001	 5.227743180452287e-04	 -7.927922437851330e-04
6.200000000000000	 1.979679732368459e-04	 -8.564025986304434e-04
6.300000000000000	 -1.230164765950104e-04	 -7.884089944518942e-04
6.400000000000000	 -3.915853255255481e-04	 -6.013793562834950e-04
6.500000000000000	 -5.679265479766182e-04	 -3.257153883115330e-04
6.600000000000001	 -6.268958042433354e-04	 -4.736725265058613e-06
6.700000000000000	 -5.615773777937996e-04	 3.121093074656298e-04
6.800000000000001	 -3.840199954882226e-04	 5.768505548565975e-04
6.900000000000001	 -1.230844372442292e-04	 7.502387440136293e-04
7.000000000000001	 1.802211328164444e-04	 8.075509986257830e-04
7.100000000000001	 4.791676949159236e-04	 7.420893070702254e-04
7.200000000000001	 7.284890718959142e-04	 5.658868263429401e-04
7.300000000000000	 8.912205410108101e-04	 3.075618582680901e-04
7.400000000000000	 9.441613434307555e-04	 7.693845617333720e-06
7.500000000000000	 8.811564242315988e-04	 -2.875349526252840e-04
7.600000000000000	 7.137372127927555e-04	 -5.334382317503093e-04
7.700000000000000	 4.690696009890863e-04	 -6.935757615904956e-04
7.800000000000000	 1.855664788088937e-04	 -7.451373161751617e-04
7.899999999999999	 -9.312982122080861e-05	 -6.821674919902811e-04
8.000000000000000	 -3.248547545952759e-04	 -5.161794888727606e-04
8.100000000000001	 -4.752896188506964e-04	 -2.741095935841263e-04
8.200000000000001	 -5.230306643372486e-04	 6.031838507231233e-06
8.300000000000001	 -4.626129219278970e-04	 2.811139341977558e-04
8.400000000000002	 -3.050653405499279e-04	 5.095131136901780e-04
8.500000000000002	 -7.595542206392274e-05	 6.573986141555513e-04
8.600000000000001	 1.887370716770531e-04	 7.037285233334468e-04
8.700000000000001	 4.482544135239144e-04	 6.432209028764034e-04
8.800000000000001	 6.633230006547052e-04	 4.868842399302316e-04
8.900000000000002	 8.020829460775840e-04	 2.600686784478038e-04
9.000000000000002	 8.447917744604102e-04	 -1.623934235070360e-06
9.100000000000001	 7.866100367393288e-04	 -2.579142832997429e-04
9.200000000000001	 6.380793739945400e-04	 -4.700334119546520e-04
9.300000000000001	 4.232601396836070e-04	 -6.065753450095575e-04
9.400000000000000	 1.758511369211156e-04	 -6.481328276456347e-04
9.500000000000002	 -6.608553517880435e-05	 -5.900341446326901e-04
9.600000000000001	 -2.659707168137712e-04	 -4.427986236462018e-04
9.700000000000001	 -3.942292403830712e-04	 -2.302809037821237e-04
9.800000000000001	 -4.326542244971149e-04	 1.417498498513283e-05
9.900000000000000	 -3.769727009683113e-04	 2.529544227472792e-04
10.000000000000000	 -2.372544133016235e-04	 4.499489944791923e-04
10.100000000000000	 -3.613881223639627e-05	 5.760057661568710e-04
10.199999999999999	 1.948134692503055e-04	 6.132283873618173e-04
10.299999999999999	 4.200592494069563e-04	 5.574975473997667e-04
10.399999999999999	 6.055305553159234e-04	 4.188591658776149e-04
10.500000000000000	 7.237750369773012e-04	 2.197580475589063e-04
10.600000000000000	 7.580050429391720e-04	 -8.578195322122186e-06
10.699999999999999	 7.044601232003131e-04	 -2.310249058329890e-04
10.799999999999999	 5.727536741308562e-04	 -4.139532131833266e-04
10.899999999999999	 3.841857562537321e-04	 -5.303035137210412e-04
11.000000000000000	 1.683128146454311e-04	 -5.635757891526399e-04
11.100000000000001	 -4.167565107542753e-05	 -5.101502976148297e-04
11.200000000000001	 -2.140519578232248e-04	 -3.796154035626990e-04
11.300000000000001	 -3.233360243833252e-04	 -1.930870364282293e-04
11.400000000000000	 -3.540517067042291e-04	 2.019093734227889e-05
11.500000000000000	 -3.029017753018860e-04	 2.274204434678918e-04
11.600000000000001	 -1.790588788324104e-04	 3.972833671530863e-04
11.700000000000001	 -2.560705269307906e-06	 5.046649252096352e-04
11.800000000000001	 1.989147840641754e-04	 5.343553704716405e-04
11.900000000000000	 3.943772766875056e-04	 4.831862713639389e-04
12.000000000000000	 5.542800135462293e-04	 3.603043065992377e-04
12.100000000000001	 6.549751941086427e-04	 1.855730209130107e-04
12.200000000000001	 6.821984657350893e-04	 -1.362299170746609e-05
12.300000000000001	 6.330708049555851e-04	 -2.066594809180611e-04
12.400000000000000	 5.163396867483858e-04	 -3.643716920891558e-04
12.500000000000000	 3.508531876836009e-04	 -4.634515751668846e-04
12.600000000000000	 1.625287189816147e-04	 -4.898814822098322e-04
12.700000000000001	 -1.969814576141016e-05	 -4.409002363340393e-04
12.800000000000001	 -1.683129665129295e-04	 -3.252286427108027e-04
12.900000000000000	 -2.613700657844016e-04	 -1.615501163905670e-04
13.000000000000000	 -2.857245909311326e-04	 2.449324794120904e-05
13.100000000000000	 -2.388746432945227e-04	 2.043082029217261e-04
13.200000000000001	 -1.291580033980886e-04	 3.507365883545893e-04
13.300000000000001	 2.569814153434422e-05	 4.421486986458750e-04
13.400000000000000	 2.014262991953009e-04	 4.656281256777049e-04
13.500000000000000	 3.710105884639286e-04	 4.187807500894098e-04
13.600000000000000	 5.088303227028340e-04	 3.099171942665578e-04
13.700000000000001	 5.945209339456570e-04	 1.566089840166040e-04
13.800000000000001	 6.159716566251222e-04	 -1.713474419893835e-05
13.900000000000000	 5.710202452100886e-04	 -1.846182227426627e-04
14.000000000000000	 4.676101146079804e-04	 -3.205530381463770e-04
14.100000000000000	 3.224124615060200e-04	 -4.048684644644433e-04
14.199999999999999	 1.581486364803680e-04	 -4.256652508190350e-04
14.300000000000001	 4.108050897266386e-08	 -3.808796790314131e-04
14.400000000000000	 -1.280540751082792e-04	 -2.784277029494957e-04
14.500000000000000	 -2.072408688414684e-04	 -1.348333962595031e-04
14.600000000000000	 -2.263635861352068e-04	 2.742431298580610e-05
14.700000000000001	 -1.835654751959460e-04	 1.834223118430245e-04
14.800000000000001	 -8.641071197780316e-05	 3.096143394247874e-04
14.900000000000002	 4.942422398373577e-05	 3.873776808236489e-04
15.000000000000000	 2.026667862962871e-04	 4.057524401932862e-04
15.100000000000001	 3.497699503845429e-04	 3.629718927043552e-04
15.199999999999999	 4.685216812423391e-04	 2.665726140000833e-04
15.300000000000001	 5.413900366065849e-04	 1.320920599998965e-04
15.400000000000000	 5.581012241445039e-04	 -1.942467712675724e-05
15.500000000000002	 5.170728643646109e-04	 -1.647104512542803e-04
15.600000000000000	 4.255047783756753e-04	 -2.818421928884604e-04
15.700000000000001	 2.981365717419362e-04	 -3.535420408101207e-04
15.799999999999999	 1.548832807114019e-04	 -3.697174712855937e-04
15.900000000000002	 1.772684118233927e-05	 -3.288683241731298e-04
16.000000000000000	 -9.265250240235963e-05	 -2.381668233165470e-04
16.100000000000001	 -1.599896060434006e-04	 -1.122212298422364e-04
16.199999999999999	 -1.748249458780156e-04	 2.926681504260483e-05
16.300000000000001	 -1.358221789532909e-04	 1.645770559128046e-04
16.399999999999999	 -4.983137551264212e-05	 2.732987073559798e-04
16.500000000000000	 6.929014032221141e-05	 3.394028716565406e-04
16.599999999999998	 2.028992252914819e-04	 3.535978062579233e-04
16.700000000000003	 3.304759047728267e-04	 3.146222183970042e-04
16.800000000000001	 4.327670249165167e-04	 2.292987087383777e-04
16.900000000000002	 4.946838702380303e-04	 1.113605368255455e-04
17.000000000000000	 5.075186029176974e-04	 -2.074934382870359e-05
17.100000000000001	 4.701551341908244e-04	 -1.467556124256602e-04
17.199999999999999	 3.891080791179921e-04	 -2.476563734153626e-04
17.300000000000001	 2.774039985966418e-04	 -3.085825626035021e-04
17.399999999999999	 1.524944330047361e-04	 -3.209816228969716e-04
17.500000000000000	 3.353378939676442e-05	 -2.838059347415716e-04
17.599999999999998	 -6.155426421846013e-05	 -2.035428785235049e-04
17.699999999999999	 -1.187734455571817e-04	 -9.310184874718195e-05
17.800000000000001	 -1.301097194452313e-04	 3.025340280647265e-05
17.900000000000002	 -9.464380842646106e-05	 1.475971935611453e-04
18.000000000000000	 -1.856883358034383e-05	 2.412401321204048e-04
18.100000000000001	 8.587080089246052e-05	 2.973901464684702e-04
18.199999999999999	 2.023398702589118e-04	 3.081768967989149e-04
18.300000000000001	 3.129594406419580e-04	 2.727435358320645e-04
18.399999999999999	 4.010443434378782e-04	 1.972562778379278e-04
18.500000000000000	 4.536126627844594e-04	 9.384889634960446e-05
18.599999999999998	 4.632906347831005e-04	 -2.131952656166654e-05
18.699999999999999	 4.293344934203232e-04	 -1.305838789694115e-04
18.800000000000001	 3.576294740897958e-04	 -2.174774252778179e-04
18.900000000000002	 2.596836782256005e-04	 -2.692080936478199e-04
19.000000000000000	 1.507866081678952e-04	 -2.785350796097851e-04
19.100000000000001	 4.762592848723269e-05	 -2.447715072666971e-04
19.199999999999999	 -3.426687854078626e-05	 -1.737761118856186e-04
19.300000000000001	 -8.285171176242196e-05	 -7.695255393038416e-05
19.399999999999999	 -9.134557866231300e-05	 3.057487198759348e-05
19.500000000000000	 -5.916088655658359e-05	 1.323183825378888e-04
19.599999999999998	 8.111776585444113e-06	 2.129501473404569e-04
19.699999999999999	 9.965736376699588e-05	 2.606065434528867e-04
19.799999999999997	 2.011659092879014e-04	 2.686275897371595e-04
19.900000000000002	 2.970623240012692e-04	 2.364775032082149e-04
20.000000000000000	 3.728897569534399e-04	 1.697208457763266e-04
20.100000000000001	 4.174824989772162e-04	 7.907408477617779e-05
20.199999999999999	 4.246025623476365e-04	 -2.130775454333972e-05
20.300000000000001	 3.938009853396489e-04	 -1.160364234969349e-04
20.399999999999999	 3.303865660114176e-04	 -1.908449336841183e-04
20.500000000000000	 2.445220830179162e-04	 -2.347316199069127e-04
20.599999999999998	 1.496000163418110e-04	 -2.415722887800385e-04
20.699999999999999	 6.015642168605338e-05	 -2.109651307926652e-04
20.799999999999997	 -1.035279664521854e-05	 -1.481934479693581e-04
20.899999999999999	 -5.157366928441655e-05	 -6.332698743997630e-05
21.000000000000000	 -5.777090410475056e-05	 3.038707238818821e-05
21.100000000000001	 -2.861827028640662e-05	 1.185873183763177e-04
21.199999999999999	 3.084475725044150e-05	 1.879948453166571e-04
21.300000000000001	 1.110692116939482e-04	 2.284081607248244e-04
21.399999999999999	 1.995219296494679e-04	 2.341972278389233e-04
21.500000000000000	 2.826371655161922e-04	 2.050787000657632e-04
21.599999999999998	 3.478912857355208e-04	 1.460671331833455e-04
21.699999999999999	 3.856838448702503e-04	 6.662371360556979e-05
21.799999999999997	 3.907431384522721e-04	 -2.085464797458111e-05
21.899999999999999	 3.628512686986203e-04	 -1.029654391716532e-04
22.000000000000000	 3.067904587506703e-04	 -1.673500261811879e-04
22.100000000000001	 2.315321195337623e-04	 -2.045496806519609e-04
22.200000000000003	 1.488046258361484e-04	 -2.093900434269055e-04
22.300000000000001	 7.126763148110031e-05	 -1.816921911154319e-04
22.400000000000002	 1.057650424068176e-05	 -1.262140422905839e-04
22.500000000000000	 -2.436774412908367e-05	 -5.184419562396678e-05
22.600000000000001	 -2.872085274605155e-05	 2.981673310912483e-05
22.699999999999999	 -2.360231445186007e-06	 1.062616524503348e-04
22.800000000000001	 5.017747689642119e-05	 1.659890017436081e-04
22.899999999999999	 1.204642423416096e-04	 2.002294780100386e-04
23.000000000000000	 1.975253684953460e-04	 2.042288389902599e-04
23.100000000000001	 2.695472882171404e-04	 1.778998888286146e-04
23.200000000000003	 3.256832507772229e-04	 1.257556109336345e-04
23.300000000000001	 3.576814242019549e-04	 5.614592293100692e-05
23.400000000000002	 3.610915910188860e-04	 -2.007426527885406e-05
23.500000000000000	 3.358746975627996e-04	 -9.123396886840037e-05
23.600000000000001	 2.863330781143535e-04	 -1.466298043427918e-04
23.699999999999999	 2.203835915144053e-04	 -1.781323396482942e-04
23.800000000000001	 1.482951605443840e-04	 -1.813745901621823e-04
23.899999999999999	 8.109133216765718e-05	 -1.563496194476091e-04
24.000000000000000	 2.885675585153545e-05	 -1.073434541472926e-04
24.099999999999998	 -8.670824000102522e-07	 -4.224220164321975e-05
24.200000000000003	 -3.885201403915952e-06	 2.890127806964982e-05
24.300000000000001	 1.978935982195499e-05	 9.519518025027816e-05
24.400000000000002	 6.609596303655002e-05	 1.466696666885380e-04
24.500000000000000	 1.276114733300266e-04	 1.757729531130446e-04
24.600000000000001	 1.947335340737120e-04	 1.784750856574871e-04
24.699999999999999	 2.571740436846353e-04	 1.548187433354540e-04
24.800000000000001	 3.055310425253950e-04	 1.088430111466574e-04
24.899999999999999	 3.326992978079487e-04	 4.790242283262668e-05
25.000000000000000	 3.349084407481126e-04	 -1.850510517575687e-05
25.099999999999998	 3.122376065575402e-04	 -8.021529883303655e-05
25.199999999999999	 2.685375008383355e-04	 -1.279503034942710e-04
25.300000000000001	 2.107818600599817e-04	 -1.547104441392095e-04
25.400000000000002	 1.479564272438441e-04	 -1.567966728216293e-04
25.500000000000000	 8.966184573224176e-05	 -1.343149795427816e-04
25.600000000000001	 4.464723547975412e-05	 -9.109514783395899e-05
25.699999999999999	 1.949801527565668e-05	 -3.404620630595442e-05
25.800000000000001	 1.767431452617371e-05	 2.794403304540693e-05
25.899999999999999	 3.903979009279042e-05	 8.539066126652569e-05
26.000000000000000	 7.994390137768933e-05	 1.296602406912440e-04
26.099999999999998	 1.338356875662175e-04	 1.542654409673248e-04
26.199999999999999	 1.923068672047181e-04	 1.558120539645323e-04
26.300000000000001	 2.463987257120795e-04	 1.344607312203937e-04
26.400000000000002	 2.879700894797859e-04	 9.384173533966871e-05
26.500000000000000	 3.109178935401682e-04	 4.044500150467800e-05
26.600000000000001	 3.120677742582293e-04	 -1.741300991946564e-05
26.699999999999999	 2.916052845965671e-04	 -7.088174921563738e-05
26.800000000000001	 2.529902082679779e-04	 -1.119278688159000e-04
26.899999999999999	 2.023758199517881e-04	 -1.345394454658694e-04
27.000000000000000	 1.476296371509872e-04	 -1.356030374410000e-04
27.099999999999998	 9.711098755926945e-05	 -1.153261788520191e-04
27.199999999999999	 5.839493322043117e-05	 -7.714902741744935e-05
27.299999999999997	 3.713698108183490e-05	 -2.716731352335493e-05
27.400000000000002	 3.624832983091892e-05	 2.683753212877916e-05
27.500000000000000	 5.550140414271489e-05	 7.660726764084813e-05
27.600000000000001	 9.161812537030384e-05	 1.146673297071560e-04
27.699999999999999	 1.388192646843949e-04	 1.354468929792088e-04
27.800000000000001	 1.897436745821932e-04	 1.360910525765966e-04
27.899999999999999	 2.365916665104436e-04	 1.168472393604997e-04
28.000000000000000	 2.723153077258427e-04	 8.097456235576623e-05
28.099999999999998	 2.916743309297319e-04	 3.419799727128919e-05
28.199999999999999	 2.919998347496546e-04	 -1.620201343998015e-05
28.299999999999997	 2.735549683810881e-04	 -6.252024660931309e-05
28.399999999999999	 2.394448069997279e-04	 -9.780243431421298e-05
28.500000000000000	 1.950968062330172e-04	 -1.168869833963392e-04
28.600000000000001	 1.473979773022707e-04	 -1.171570021149540e-04
28.699999999999999	 1.036255057150631e-04	 -9.889355445001063e-05
28.800000000000001	 7.033651793054447e-05	 -6.518340278123709e-05
28.899999999999999	 5.238605729271820e-05	 -2.140285991490377e-05
29.000000000000000	 5.221999257435053e-05	 2.563671789517157e-05
29.099999999999998	 6.954537722784714e-05	 6.874641970997437e-05
29.199999999999999	 1.014217829390470e-04	 1.014564106969270e-04
29.299999999999997	 1.427525468645988e-04	 1.189847356869519e-04
29.400000000000002	 1.870945876405195e-04	 1.189335704299969e-04
29.500000000000000	 2.276585290651130e-04	 1.016120055582035e-04
29.600000000000001	 2.583442079312524e-04	 6.994281124655836e-05
29.699999999999999	 2.746539301307556e-04	 2.897444671876908e-05
29.800000000000004	 2.743470779788584e-04	 -1.492092272592054e-05
29.900000000000002	 2.577412307221726e-04	 -5.503640630031196e-05
30.000000000000000	 2.276201891442380e-04	 -8.535318888925200e-05


==> data/exp2/illg_amm_010fs.dat <==
t	 m2	 m3
0.000000000000000	 0.000000000000000e+00	 0.000000000000000e+00
0.100000000000000	 3.523117361097623e-06	 -3.452047616103544e-07
0.200000000000000	 2.702920239049971e-05	 -5.288074199777454e-06
0.300000000000000	 8.543760461914584e-05	 -2.549348926261844e-05
0.400000000000000	 1.847272003991306e-04	 -7.552608767787518e-05
0.500000000000000	 3.198087405684715e-04	 -1.698211200615104e-04
0.600000000000000	 4.745834909531665e-04	 -3.182897392837297e-04
0.700000000000000	 6.242248842037719e-04	 -5.224472971045051e-04
0.800000000000000	 7.393332031789128e-04	 -7.728821170506203e-04
0.900000000000000	 7.912777116497766e-04	 -1.048664854371965e-03
1.000000000000000	 7.578170418855865e-04	 -1.318970511400514e-03
1.100000000000000	 6.280144451154629e-04	 -1.546800389473468e-03
1.200000000000000	 4.055530601667256e-04	 -1.694313418282427e-03
1.300000000000000	 1.097948788400930e-04	 -1.728968588556946e-03
1.400000000000000	 -2.257212664776888e-04	 -1.629495121370815e-03
1.500000000000000	 -5.572376852476572e-04	 -1.390677894006221e-03
1.600000000000000	 -8.366837271854700e-04	 -1.026081293918776e-03
1.700000000000000	 -1.018689279986958e-03	 -5.681177177381881e-04
1.800000000000000	 -1.067657695981487e-03	 -6.525632410764923e-05
1.900000000000000	 -9.638012550605133e-04	 4.233951685397609e-04
2.000000000000000	 -7.071630137511794e-04	 8.354850072685595e-04
2.100000000000000	 -3.224517231577521e-04	 1.114149780687692e-03
2.200000000000000	 1.332879123551221e-04	 1.219776947680230e-03
2.300000000000000	 5.897394401638245e-04	 1.139322887578927e-03
2.400000000000000	 9.776847006095078e-04	 8.881762370022593e-04
2.500000000000000	 1.239477932096414e-03	 5.073373610887640e-04
2.600000000000000	 1.337585920712427e-03	 5.676366714036280e-05
2.700000000000000	 1.259932745923974e-03	 -3.940446759158044e-04
2.800000000000000	 1.021293705352877e-03	 -7.767441418140783e-04
2.900000000000000	 6.605948783613248e-04	 -1.034488374108821e-03
3.000000000000000	 2.345979339051535e-04	 -1.130348439732077e-03
3.100000000000000	 -1.910104658568218e-04	 -1.052569304114017e-03
3.200000000000000	 -5.517293631352016e-04	 -8.159199654641363e-04
3.300000000000000	 -7.940010170852518e-04	 -4.589995924543020e-04
3.400000000000000	 -8.831421310506124e-04	 -3.797740197970187e-05
3.500000000000000	 -8.082778079466015e-04	 3.822235666070475e-04
3.600000000000000	 -5.835816928734747e-04	 7.379184613564030e-04
3.700000000000000	 -2.456976673704310e-04	 9.762935235099902e-04
3.800000000000000	 1.522005473777488e-04	 1.063225768293128e-03
3.900000000000000	 5.487536794651239e-04	 9.881351419233670e-04
4.000000000000000	 8.838589186188124e-04	 7.651845161584813e-04
4.100000000000000	 1.107759489035683e-03	 4.307082635495660e-04
4.200000000000000	 1.188409922992973e-03	 3.732391414629354e-05
4.300000000000000	 1.116030093255885e-03	 -3.543235849462424e-04
4.399999999999999	 9.042058663919743e-04	 -6.848928900236847e-04
4.500000000000000	 5.874287630407085e-04	 -9.053195993441550e-04
4.600000000000000	 2.155086827918626e-04	 -9.840777511255798e-04
4.700000000000000	 -1.542396727264290e-04	 -9.116580592684583e-04
4.800000000000000	 -4.658140082113772e-04	 -7.016317697954816e-04
4.899999999999999	 -6.729914402777658e-04	 -3.881974389544078e-04
5.000000000000000	 -7.461677780514937e-04	 -2.064285254174635e-05
5.100000000000000	 -6.765602173603147e-04	 3.443854691100493e-04
5.199999999999999	 -4.771815762713065e-04	 6.515956880804596e-04
5.300000000000000	 -1.804937644750081e-04	 8.554092351251127e-04
5.399999999999999	 1.668468300431836e-04	 9.267035504956941e-04
5.500000000000000	 5.113055881631787e-04	 8.569445505600785e-04
5.600000000000001	 8.007030872374939e-04	 6.591271508803590e-04
5.700000000000000	 9.921018542368709e-04	 3.654360268281783e-04
5.800000000000001	 1.058156822735367e-03	 2.203748182805940e-05
5.900000000000000	 9.909931657016869e-04	 -3.181588540630365e-04
6.000000000000000	 8.030660662039046e-04	 -6.036363987563454e-04
6.100000000000001	 5.249238616809704e-04	 -7.920572448461747e-04
6.200000000000000	 2.002667741053314e-04	 -8.565228107561422e-04
6.300000000000000	 -1.209033198385624e-04	 -7.893866098281477e-04
6.400000000000000	 -3.899708887957749e-04	 -6.030831452760308e-04
6.500000000000000	 -5.670527063544635e-04	 -3.278984643266314e-04
6.600000000000001	 -6.268940488450344e-04	 -7.072799815249503e-06
6.700000000000000	 -5.624461816120031e-04	 3.099765359105407e-04
6.800000000000000	 -3.856225868942721e-04	 5.752524022589944e-04
6.900000000000000	 -1.251676897860684e-04	 7.494294701901241e-04
7.000000000000000	 1.779892986514877e-04	 8.076668837648962e-04
7.100000000000000	 4.771479561402816e-04	 7.431254735479825e-04
7.200000000000000	 7.270150741852928e-04	 5.676957183432977e-04
7.300000000000000	 8.905466209701581e-04	 3.098739503514199e-04
7.400000000000000	 9.444218265813466e-04	 1.015767261322987e-05
7.500000000000000	 8.823430250973588e-04	 -2.852994216030636e-04
7.600000000000000	 7.156983174694361e-04	 -5.317810239992303e-04
7.700000000000000	 4.715318378789661e-04	 -6.927622057683788e-04
7.800000000000000	 1.881755028265468e-04	 -7.453058009537937e-04
7.899999999999999	 -9.075544617641486e-05	 -6.833064174908984e-04
8.000000000000000	 -3.230648085171600e-04	 -5.181272329569411e-04
8.100000000000000	 -4.743477014556115e-04	 -2.765777672065690e-04
8.199999999999999	 -5.230724238453669e-04	 3.415202030921329e-06
8.299999999999999	 -4.636236704715097e-04	 2.787477544203212e-04
8.400000000000000	 -3.068807384508646e-04	 5.077618615914263e-04
8.500000000000000	 -7.828535821988206e-05	 6.565356231487832e-04
8.600000000000000	 1.862648844780106e-04	 7.038928599717263e-04
8.699999999999999	 4.460377081792588e-04	 6.443946177186978e-04
8.799999999999999	 6.617237708019887e-04	 4.888937119015145e-04
8.900000000000000	 8.013712541589894e-04	 2.626100544483728e-04
9.000000000000000	 8.451033032836127e-04	 1.061055193524476e-06
9.100000000000000	 7.879240714257102e-04	 -2.554991891002278e-04
9.199999999999999	 6.402207824346972e-04	 -4.682633616340429e-04
9.299999999999999	 4.259252237668071e-04	 -6.057289997461161e-04
9.400000000000000	 1.786535250815837e-04	 -6.483487179322302e-04
9.500000000000000	 -6.355591542715599e-05	 -5.912883616732126e-04
9.600000000000000	 -2.640846192634209e-04	 -4.449074353473075e-04
9.699999999999999	 -3.932607494103751e-04	 -2.329280480561691e-04
9.799999999999999	 -4.327379697029276e-04	 1.139039836150585e-05
9.899999999999999	 -3.780823305802664e-04	 2.504566827648004e-04
10.000000000000000	 -2.392057677282276e-04	 4.481206144481327e-04
10.100000000000000	 -3.861743746625924e-05	 5.751284055239462e-04
10.199999999999999	 1.922045931617646e-04	 6.134390185221283e-04
10.299999999999999	 4.177390330060291e-04	 5.587667034419923e-04
10.399999999999999	 6.038754785703452e-04	 4.209947245165181e-04
10.500000000000000	 7.230610858769640e-04	 2.224340772438075e-04
10.600000000000000	 7.583648811879881e-04	 -5.771872684922921e-06
10.699999999999999	 7.058621588299035e-04	 -2.285199954497326e-04
10.799999999999999	 5.750063260358159e-04	 -4.121366886067283e-04
10.899999999999999	 3.869663490798115e-04	 -5.294580146648964e-04
11.000000000000000	 1.712167300852040e-04	 -5.638358774534401e-04
11.100000000000001	 -3.907307494453168e-05	 -5.114813549336568e-04
11.200000000000001	 -2.121302734910153e-04	 -3.818184827810839e-04
11.300000000000001	 -3.223712883398777e-04	 -1.958289871998593e-04
11.400000000000000	 -3.541738607627817e-04	 1.732664441037231e-05
11.500000000000000	 -3.040743878915687e-04	 2.248699681934975e-04
11.600000000000001	 -1.810844077600840e-04	 3.954356070861185e-04
11.700000000000001	 -5.110519338075830e-06	 5.038017612178873e-04
11.800000000000001	 1.962502000818520e-04	 5.346082509277576e-04
11.900000000000000	 3.920256225282514e-04	 4.845158339608567e-04
12.000000000000000	 5.526216009050006e-04	 3.625062003160374e-04
12.100000000000001	 6.542845754646366e-04	 1.883090631517697e-04
12.200000000000001	 6.826022408943728e-04	 -1.077308587321290e-05
12.300000000000001	 6.345281007259780e-04	 -2.041337282341832e-04
12.400000000000000	 5.186483228549937e-04	 -3.625587091572160e-04
12.500000000000000	 3.536805943934796e-04	 -4.626309941739975e-04
12.600000000000000	 1.654628668520912e-04	 -4.901810666844020e-04
12.700000000000001	 -1.708562008835131e-05	 -4.422762842448988e-04
12.800000000000001	 -1.664011288414428e-04	 -3.274726859761086e-04
12.900000000000000	 -2.604306213932626e-04	 -1.643208853529402e-04
13.000000000000000	 -2.858802989840977e-04	 2.161750731009817e-05
13.100000000000000	 -2.400805831363814e-04	 2.017650953298178e-04
13.200000000000001	 -1.312085544648333e-04	 3.489125422972238e-04
13.300000000000001	 2.313769459747262e-05	 4.413198302984215e-04
13.400000000000000	 1.987684042273847e-04	 4.659180577435958e-04
13.500000000000000	 3.686822023945168e-04	 4.201418385760866e-04
13.600000000000000	 5.072075350312751e-04	 3.121380165860773e-04
13.700000000000001	 5.938714637075171e-04	 1.593469083854418e-04
13.800000000000001	 6.164140279786721e-04	 -1.430093487998490e-05
13.900000000000000	 5.725058751463257e-04	 -1.821237486808543e-04
14.000000000000000	 4.699310217833051e-04	 -3.187804998177696e-04
14.100000000000000	 3.252333708944038e-04	 -4.040893929181787e-04
14.199999999999999	 1.610585154991626e-04	 -4.259987728525425e-04
14.300000000000001	 2.616172328507291e-06	 -3.822745972272889e-04
14.400000000000000	 -1.261854017713125e-04	 -2.806706876353849e-04
14.500000000000000	 -2.063413915879203e-04	 -1.375819775906398e-04
14.600000000000000	 -2.265472929282702e-04	 2.458906309605056e-05
14.700000000000001	 -1.847804966674062e-04	 1.809315237986623e-04
14.800000000000001	 -8.844767830366447e-05	 3.078453852983183e-04
14.900000000000002	 4.689974790179366e-05	 3.865966137201957e-04
15.000000000000000	 2.000628191585440e-04	 4.060736238954969e-04
15.100000000000001	 3.475055018865940e-04	 3.643409535053109e-04
15.199999999999999	 4.669626629131738e-04	 2.687752560974548e-04
15.300000000000001	 5.407934906129901e-04	 1.347873166327669e-04
15.400000000000000	 5.585763799879007e-04	 -1.665192259563314e-05
15.500000000000002	 5.185649289591174e-04	 -1.622857744557252e-04
15.600000000000000	 4.278038643441342e-04	 -2.801365514012406e-04
15.700000000000001	 3.009103116248911e-04	 -3.528152734143881e-04
15.799999999999999	 1.577280536572970e-04	 -3.700789880073471e-04
15.900000000000002	 2.022970773564031e-05	 -3.302609389619779e-04
16.000000000000000	 -9.085067164975948e-05	 -2.403761167967741e-04
16.100000000000001	 -1.591394688685027e-04	 -1.149089130355372e-04
16.199999999999999	 -1.750308215818096e-04	 2.651073234932675e-05
16.300000000000001	 -1.370267008355270e-04	 1.621713455411702e-04
16.399999999999999	 -5.182491823534018e-05	 2.716069177354041e-04
16.500000000000000	 6.683680289445968e-05	 3.386780294124860e-04
16.599999999999998	 2.003841237225127e-04	 3.539442429752743e-04
16.700000000000003	 3.283047839846119e-04	 3.159802850984408e-04
16.800000000000001	 4.312913454002588e-04	 2.314546142626972e-04
16.900000000000002	 4.941473825581592e-04	 1.139796934671458e-04
17.000000000000000	 5.080206231322118e-04	 -1.807067198325374e-05
17.100000000000001	 4.716360560638353e-04	 -1.444283380010028e-04
17.199999999999999	 3.913592324525484e-04	 -2.460358116800867e-04
17.300000000000001	 2.801002301492550e-04	 -3.079144525655681e-04
17.399999999999999	 1.552443200786548e-04	 -3.213651498345416e-04
17.500000000000000	 3.593972553148148e-05	 -2.851793205774733e-04
17.599999999999998	 -5.983534233833894e-05	 -2.056936284143865e-04
17.699999999999999	 -1.179779718882263e-04	 -9.569996250278904e-05
17.800000000000001	 -1.303319662716616e-04	 2.760444746470729e-05
17.900000000000002	 -9.582224951455200e-05	 1.452995680883134e-04
18.000000000000000	 -2.049636958307101e-05	 2.396402464600774e-04
18.100000000000001	 8.351444538163312e-05	 2.967260843755514e-04
18.199999999999999	 1.999386476190911e-04	 3.085426780258274e-04
18.300000000000001	 3.109020340884519e-04	 2.740755707295614e-04
18.399999999999999	 3.996648295724753e-04	 1.993439589888433e-04
18.500000000000000	 4.531398471829317e-04	 9.636757297870134e-05
18.599999999999998	 4.638137480765442e-04	 -1.875835528321751e-05
18.699999999999999	 4.307903914518645e-04	 -1.283729163078529e-04
18.800000000000001	 3.598131706230958e-04	 -2.159536384591859e-04
18.900000000000002	 2.622804637235020e-04	 -2.686016382268405e-04
19.000000000000000	 1.534207214186123e-04	 -2.789348319317770e-04
19.100000000000001	 4.991825001917032e-05	 -2.461123668247939e-04
19.199999999999999	 -3.264097424935677e-05	 -1.758498789962020e-04
19.300000000000001	 -8.211317790338783e-05	 -7.944057659118448e-05
19.399999999999999	 -9.157864460355486e-05	 2.805240137712139e-05
19.500000000000000	 -6.030107681385927e-05	 1.301441102601367e-04
19.599999999999998	 6.266858074790091e-06	 2.114511798789213e-04
19.699999999999999	 9.741627609039670e-05	 2.600049181330860e-04
19.799999999999997	 1.988956263929983e-04	 2.690070965207449e-04
19.900000000000002	 2.951318874545140e-04	 2.377718143900090e-04
20.000000000000000	 3.716139853434818e-04	 1.717246247553970e-04
20.100000000000001	 4.170743436411552e-04	 8.147522603938014e-05
20.199999999999999	 4.251413217908918e-04	 -1.887981543911937e-05
20.300000000000001	 3.952211213604321e-04	 -1.139538100315879e-04
20.399999999999999	 3.324886877208725e-04	 -1.894245789650341e-04
20.500000000000000	 2.470042707283779e-04	 -2.341873252987313e-04
20.599999999999998	 1.521045655809535e-04	 -2.419828440481720e-04
20.699999999999999	 6.232476846032458e-05	 -2.122632475254522e-04
20.799999999999997	 -8.825406008593212e-06	 -1.501770484336642e-04
20.899999999999999	 -5.089210183534624e-05	 -6.569096863365601e-05
21.000000000000000	 -5.800962498007275e-05	 2.800359079072910e-05
21.100000000000001	 -2.971093154233695e-05	 1.165455804237268e-04
21.199999999999999	 2.909418090109019e-05	 1.866013909218089e-04
21.300000000000001	 1.089555955029160e-04	 2.278685003737053e-04
21.399999999999999	 1.973933258792931e-04	 2.345852614300672e-04
21.500000000000000	 2.808413602117700e-04	 2.063264279033513e-04
21.599999999999998	 3.467227935130982e-04	 1.479760777066043e-04
21.699999999999999	 3.853394219786698e-04	 6.889614783177913e-05
21.799999999999997	 3.912925342852441e-04	 -1.856957647262564e-05
21.899999999999999	 3.642275607023756e-04	 -1.010178350213428e-04
22.000000000000000	 3.088012955044638e-04	 -1.660358977027422e-04
22.100000000000001	 2.338899975464013e-04	 -2.040662468052891e-04
22.200000000000003	 1.511714369287390e-04	 -2.098064442439897e-04
22.300000000000001	 7.330657795447568e-05	 -1.829399481449997e-04
22.400000000000002	 1.200340905650653e-05	 -1.280985696472092e-04
22.500000000000000	 -2.374155027526999e-05	 -5.407544169884598e-05
22.600000000000001	 -2.896053952998277e-05	 2.757933556363476e-05
22.699999999999999	 -3.398521606222734e-06	 1.043568939691356e-04
22.800000000000001	 4.852899799824629e-05	 1.647022918524271e-04
22.899999999999999	 1.184854466000589e-04	 1.997497901660139e-04
23.000000000000000	 1.955442066433796e-04	 2.046206991479358e-04
23.100000000000001	 2.678894362881777e-04	 1.790945557536817e-04
23.200000000000003	 3.246225134868100e-04	 1.275626365232856e-04
23.300000000000001	 3.573984487596746e-04	 5.828316386023066e-05
23.400000000000002	 3.616471158914249e-04	 -1.793691053147749e-05
23.500000000000000	 3.372012934536409e-04	 -8.942387710022399e-05
23.600000000000001	 2.882464864899354e-04	 -1.454217810296607e-04
23.699999999999999	 2.226117692436541e-04	 -1.777071986042138e-04
23.800000000000001	 1.505204559057599e-04	 -1.817924013954220e-04
23.899999999999999	 8.299925423090000e-05	 -1.575415787324495e-04
24.000000000000000	 3.019292044548910e-05	 -1.091167723766615e-04
24.099999999999998	 -1.584782599125737e-07	 -4.427321746482990e-05
24.200000000000003	 -3.851647826768168e-06	 2.687792910134723e-05
24.300000000000001	 1.920341589196388e-05	 9.344277555274411e-05
24.400000000000002	 6.504034292935200e-05	 1.454095521388903e-04
24.500000000000000	 1.263072436299937e-04	 1.751511860262347e-04
24.600000000000001	 1.934392737826206e-04	 1.785405992572034e-04
24.699999999999999	 2.561465522481126e-04	 1.555163026238769e-04
24.800000000000001	 3.049864647045191e-04	 1.100219754974054e-04
24.899999999999999	 3.327805568797804e-04	 4.933992954587702e-05
25.000000000000000	 3.356638931480182e-04	 -1.707010456897572e-05
25.099999999999998	 3.136141105387547e-04	 -7.904235084752012e-05
25.199999999999999	 2.703888929830012e-04	 -1.272581525677496e-04
25.300000000000001	 2.128914922239397e-04	 -1.546440770411485e-04
25.400000000000002	 1.500702888772455e-04	 -1.574056785372459e-04
25.500000000000000	 9.152720481400311e-05	 -1.355464588766823e-04
25.600000000000001	 4.605091517548401e-05	 -9.280218626484281e-05
25.699999999999999	 2.029850370812027e-05	 -3.601055812002141e-05
25.800000000000001	 1.782286585209144e-05	 2.597855172431801e-05
25.899999999999999	 3.858736677525389e-05	 8.367918250683919e-05
26.000000000000000	 7.903297004326296e-05	 1.284181963396024e-04
26.099999999999998	 1.326781836112011e-04	 1.536361156160343e-04
26.199999999999999	 1.911517359562387e-04	 1.558452311720751e-04
26.300000000000001	 2.454940135365852e-04	 1.351056186323970e-04
26.400000000000002	 2.875253613771331e-04	 9.495517240725335e-05
26.500000000000000	 3.110726760369745e-04	 4.181362947435607e-05
26.600000000000001	 3.128707798199170e-04	 -1.604004846045533e-05
26.699999999999999	 2.930075136829496e-04	 -6.975459483447497e-05
26.800000000000001	 2.548529032690929e-04	 -1.112580391667005e-04
26.899999999999999	 2.044919861985141e-04	 -1.344679872532518e-04
27.000000000000000	 1.497557938684603e-04	 -1.361795357225551e-04
27.099999999999998	 9.900427673487754e-05	 -1.165017498680923e-04
27.199999999999999	 5.984992737172531e-05	 -7.878428209295553e-05
27.299999999999997	 3.801660744223040e-05	 -2.905400121483487e-05
27.400000000000002	 3.650425227921641e-05	 2.494455942533752e-05
27.500000000000000	 5.518083035440586e-05	 7.495267828935610e-05
27.600000000000001	 9.085608426807137e-05	 1.134582243934499e-04
27.699999999999999	 1.378176101744125e-04	 1.348216311937766e-04
27.800000000000001	 1.887400791460283e-04	 1.360986891218976e-04
27.899999999999999	 2.358233686367608e-04	 1.174406285930663e-04
28.000000000000000	 2.719831453792567e-04	 8.201809520469818e-05
28.099999999999998	 2.919125168136980e-04	 3.548870909137274e-05
28.199999999999999	 2.928560246058150e-04	 -1.490324829451612e-05
28.299999999999997	 2.749835833201323e-04	 -6.145222894693185e-05
28.399999999999999	 2.413145405997276e-04	 -9.716743240144476e-05
28.500000000000000	 1.972110879953520e-04	 -1.168202961812312e-04
28.600000000000001	 1.495252048514099e-04	 -1.177068758448717e-04
28.699999999999999	 1.055343952919400e-04	 -1.000144345319440e-04
28.800000000000001	 7.183117540814875e-05	 -6.674345929966560e-05
28.899999999999999	 5.333544916425617e-05	 -2.320455221763483e-05
29.000000000000000	 5.257738114614586e-05	 2.382624373449650e-05
29.099999999999998	 6.935483697478855e-05	 6.715977867354326e-05
29.199999999999999	 1.008108954085832e-04	 1.002907018082268e-04
29.299999999999997	 1.419124759539698e-04	 1.183718923582591e-04
29.400000000000002	 1.862506449653797e-04	 1.189208001513267e-04
29.500000000000000	 2.270357619168714e-04	 1.021552189771147e-04
29.600000000000001	 2.581332670681008e-04	 7.091394880471507e-05
29.699999999999999	 2.749823959679155e-04	 3.018149470930875e-05
29.800000000000004	 2.752605590668064e-04	 -1.370435314496798e-05
29.900000000000002	 2.591970345021327e-04	 -5.403649384092737e-05
30.000000000000000	 2.294944363592261e-04	 -8.476159552288330e-05


==> data/exp2/illg_amm_100fs.dat <==
t	 m2	 m3
0.000000000000000	 0.000000000000000e+00	 0.000000000000000e+00
0.100000000000000	 5.133240982131687e-06	 -9.875415510064804e-07
0.200000000000000	 2.943195481292226e-05	 -7.573185006371552e-06
0.300000000000000	 8.733992709358444e-05	 -2.976815962227066e-05
0.400000000000000	 1.847635904461330e-04	 -8.126706266774676e-05
0.500000000000000	 3.170272852041510e-04	 -1.756809483846724e-04
0.600000000000000	 4.688611172255549e-04	 -3.223967544438199e-04
0.700000000000000	 6.164962484220302e-04	 -5.229000676906844e-04
0.800000000000000	 7.315559926855319e-04	 -7.683284004093692e-04
0.900000000000000	 7.861144773467808e-04	 -1.038827354315809e-03
1.000000000000000	 7.580784301275122e-04	 -1.304983208288544e-03
1.100000000000000	 6.359674675107711e-04	 -1.531250728900546e-03
1.200000000000000	 4.222382450954465e-04	 -1.680941994046934e-03
1.300000000000000	 1.345084954766674e-04	 -1.722048730525509e-03
1.400000000000000	 -1.956433308229039e-04	 -1.632986293324601e-03
1.500000000000000	 -5.262473278910859e-04	 -1.407304568300902e-03
1.600000000000000	 -8.104436434784321e-04	 -1.056520555331149e-03
1.700000000000000	 -1.003156514570591e-03	 -6.104762757949487e-04
1.800000000000000	 -1.067967324591460e-03	 -1.149790557788311e-04
1.900000000000000	 -9.831436884478509e-04	 3.731126232414822e-04
2.000000000000000	 -7.458697953175704e-04	 7.927966215487270e-04
2.100000000000000	 -3.790712419408582e-04	 1.087915726929776e-03
2.200000000000000	 6.591061997848753e-05	 1.217850785783912e-03
2.300000000000000	 5.219478795301498e-04	 1.166111139473774e-03
2.400000000000000	 9.213866038906543e-04	 9.433532158690024e-04
2.500000000000000	 1.206063357428541e-03	 5.853555194359193e-04
2.600000000000000	 1.335752291452943e-03	 1.473108624498751e-04
2.700000000000000	 1.293819190435109e-03	 -3.046589757212390e-04
2.800000000000000	 1.089292241548176e-03	 -7.034650520153838e-04
2.900000000000000	 7.551024180608558e-04	 -9.909915026911971e-04
3.000000000000000	 3.428170754046590e-04	 -1.126544147093461e-03
3.100000000000000	 -8.529623653957626e-05	 -1.092582327792577e-03
3.200000000000000	 -4.656576449088386e-04	 -8.969309982319575e-04
3.300000000000000	 -7.428018040534402e-04	 -5.712040044873342e-04
3.400000000000000	 -8.774486025591424e-04	 -1.657344133776804e-04
3.500000000000000	 -8.520462663917272e-04	 2.581804532342728e-04
3.600000000000000	 -6.730086518617424e-04	 6.375277358750002e-04
3.700000000000000	 -3.693704011219164e-04	 9.169286838872300e-04
3.800000000000000	 1.188190061832420e-05	 1.056704494042044e-03
3.900000000000000	 4.130569806387575e-04	 1.038486403266405e-03
4.000000000000000	 7.744698693914282e-04	 8.675807414547090e-04
4.100000000000000	 1.043303850326964e-03	 5.717927227510396e-04
4.200000000000000	 1.181309959373335e-03	 1.969414911885658e-04
4.300000000000000	 1.170224283935954e-03	 -2.002154580953807e-04
4.399999999999999	 1.014139410069773e-03	 -5.605590040993033e-04
4.500000000000000	 7.385295496834983e-04	 -8.313927335894246e-04
4.600000000000000	 3.861288603703452e-04	 -9.741320093189011e-04
4.700000000000000	 1.032467424706087e-05	 -9.697784531459000e-04
4.800000000000002	 -3.329159735066874e-04	 -8.214066237658030e-04
4.900000000000001	 -5.933679965543345e-04	 -5.533444241122847e-04
5.000000000000001	 -7.338829974005879e-04	 -2.072231182341933e-04
5.100000000000000	 -7.356684026724022e-04	 1.644670043085717e-04
5.199999999999999	 -6.007640371314890e-04	 5.063208072079849e-04
5.300000000000000	 -3.513960974009268e-04	 7.682623842719207e-04
5.399999999999999	 -2.635569501986171e-05	 9.128645547869930e-04
5.500000000000000	 3.250131447159240e-04	 9.206763066683299e-04
5.600000000000001	 6.502871831332681e-04	 7.928030398504667e-04
5.700000000000000	 9.017696525250616e-04	 5.504033272686942e-04
5.800000000000001	 1.043467771929896e-03	 2.312275945796383e-04
5.900000000000000	 1.056223621002240e-03	 -1.162403765416009e-04
6.000000000000000	 9.402698943034427e-04	 -4.401328792862215e-04
6.100000000000001	 7.148750256149948e-04	 -6.929268288145395e-04
6.200000000000000	 4.151782794874330e-04	 -8.384018982673201e-04
6.300000000000000	 8.672942677079488e-05	 -8.568116798825199e-04
6.400000000000000	 -2.214213307389704e-04	 -7.475324521380417e-04
6.500000000000000	 -4.640370433008256e-04	 -5.288394180495750e-04
6.600000000000001	 -6.063227472687013e-04	 -2.348909875575494e-04
6.700000000000000	 -6.289000043744412e-04	 8.958665249635887e-05
6.800000000000000	 -5.304187152047498e-04	 3.960903831372854e-04
6.900000000000000	 -3.274588944954134e-04	 6.395774816227515e-04
7.000000000000000	 -5.178172469119682e-05	 7.850714578505774e-04
7.100000000000000	 2.546196610673519e-04	 8.126696538686257e-04
7.200000000000000	 5.459011809228079e-04	 7.202382629468708e-04
7.300000000000000	 7.792130089844413e-04	 5.234343235861609e-04
7.400000000000000	 9.209887247472586e-04	 2.530956106481590e-04
7.500000000000000	 9.517572647799402e-04	 -4.957197454747207e-05
7.600000000000000	 8.687902717995115e-04	 -3.392612043860405e-04
7.700000000000000	 6.862289980571342e-04	 -5.733334556180129e-04
7.800000000000000	 4.327136435868945e-04	 -7.180820000056468e-04
7.899999999999999	 1.469070905840856e-04	 -7.535705184937603e-04
8.000000000000000	 -1.283900071740237e-04	 -6.763546405556576e-04
8.100000000000000	 -3.526389647797367e-04	 -4.997189079911845e-04
8.199999999999999	 -4.935224374941684e-04	 -2.514351712855898e-04
8.299999999999999	 -5.315891516632444e-04	 3.058502833530478e-05
8.400000000000000	 -4.629186409704365e-04	 3.040661594465194e-04
8.500000000000000	 -2.994445226448768e-04	 5.286945022851929e-04
8.600000000000000	 -6.692718742178532e-05	 6.720492041690559e-04
8.699999999999999	 1.990853559330210e-04	 7.142677494747756e-04
8.799999999999999	 4.586777329002147e-04	 6.507766125954660e-04
8.900000000000000	 6.735439279261915e-04	 4.927151343016304e-04
9.000000000000000	 8.126271694311939e-04	 2.650280419292598e-04
9.100000000000000	 8.565942532950504e-04	 2.547308159473900e-06
9.199999999999999	 8.005016947201846e-04	 -2.553238266253998e-04
9.299999999999999	 6.542891942297017e-04	 -4.705151925048828e-04
9.400000000000000	 4.410633266953791e-04	 -6.118992548050782e-04
9.500000000000000	 1.934618618510703e-04	 -6.597809715399757e-04
9.600000000000001	 -5.133174831351153e-05	 -6.086222786700233e-04
9.700000000000001	 -2.571639169380017e-04	 -4.676273553758539e-04
9.800000000000001	 -3.942419821513907e-04	 -2.591374469403468e-04
9.900000000000000	 -4.434362148458112e-04	 -1.510889285432300e-05
10.000000000000000	 -3.989333987813769e-04	 2.277729699489099e-04
10.100000000000000	 -2.688766889713163e-04	 4.335987009340686e-04
10.199999999999999	 -7.393037490295909e-05	 5.725338987838699e-04
10.299999999999999	 1.559838474496705e-04	 6.251321078969777e-04
10.399999999999999	 3.862660832522180e-04	 5.850397935860672e-04
10.500000000000000	 5.828337989535695e-04	 4.597198220968084e-04
10.600000000000000	 7.171549878210269e-04	 2.691191707628084e-04
10.699999999999999	 7.703770859855820e-04	 4.251192316418002e-05
10.799999999999999	 7.359558057941485e-04	 -1.859852907516348e-04
10.899999999999999	 6.204198016197941e-04	 -3.825400842811654e-04
11.000000000000000	 4.421888607330894e-04	 -5.186043299399841e-04
11.100000000000001	 2.286526087184107e-04	 -5.750498602951376e-04
11.200000000000001	 1.197061497173609e-05	 -5.448423571093603e-04
11.300000000000001	 -1.757636944572017e-04	 -4.338820483487288e-04
11.400000000000000	 -3.072694170755035e-04	 -2.599171479011824e-04
11.500000000000000	 -3.640342142326120e-04	 -4.972261924298296e-05
11.600000000000001	 -3.389078689732014e-04	 1.650097339526536e-04
11.700000000000001	 -2.369722211233827e-04	 3.524405883784911e-04
11.800000000000001	 -7.458727752002329e-05	 4.852954249343994e-04
11.900000000000000	 1.232152556265249e-04	 5.448237186803567e-04
12.000000000000000	 3.265781405608662e-04	 5.234317715601325e-04
12.100000000000001	 5.053150373614570e-04	 4.256216420779558e-04
12.200000000000001	 6.333813071418875e-04	 2.671252735685706e-04
12.300000000000001	 6.926582621555977e-04	 7.239173295137272e-05
12.400000000000000	 6.755024174163094e-04	 -1.291735193925478e-04
12.500000000000000	 5.857030507849406e-04	 -3.076403923909994e-04
12.600000000000000	 4.377327270172294e-04	 -4.369902937263180e-04
12.700000000000001	 2.544298643342899e-04	 -4.989003313290264e-04
12.800000000000001	 6.348206681518411e-05	 -4.853265764349082e-04
12.900000000000000	 -1.067497492751034e-04	 -3.995241022137915e-04
13.000000000000000	 -2.314378182414615e-04	 -2.553787417426984e-04
13.100000000000000	 -2.929018237947511e-04	 -7.517731694843838e-05
13.200000000000001	 -2.831061691601453e-04	 1.138280132040853e-04
13.300000000000001	 -2.046892655120706e-04	 2.835331323595781e-04
13.400000000000000	 -7.039683935819086e-05	 4.091533951221135e-04
13.500000000000000	 9.897053651849623e-05	 4.728350787862483e-04
13.600000000000000	 2.777675189135697e-04	 4.661818826388083e-04
13.700000000000001	 4.393776899124043e-04	 3.913406687987758e-04
13.800000000000001	 5.601668826958654e-04	 2.605096453055790e-04
13.900000000000000	 6.229300195956977e-04	 9.396781532974918e-05
14.000000000000000	 6.193299535636527e-04	 -8.305837301185210e-05
14.100000000000000	 5.509842013856598e-04	 -2.442084537699035e-04
14.199999999999999	 4.290611566911861e-04	 -3.659061003398911e-04
14.300000000000001	 2.724701463546029e-04	 -4.308006815744776e-04
14.400000000000000	 1.049363080987373e-04	 -4.302309952140088e-04
14.500000000000000	 -4.858857709286870e-05	 -3.653628867990283e-04
14.600000000000000	 -1.656373901371105e-04	 -2.468543859318882e-04
14.700000000000001	 -2.295100974982558e-04	 -9.312222975075349e-05
14.800000000000001	 -2.316488233072168e-04	 7.251068551963368e-05
14.900000000000002	 -1.727692283628648e-04	 2.253464631696707e-04
15.000000000000000	 -6.260138818073516e-05	 3.429884072488351e-04
15.100000000000001	 8.169851911649208e-05	 4.086160609290097e-04
15.199999999999999	 2.382087945742448e-04	 4.133812460834800e-04
15.300000000000001	 3.835637780924187e-04	 3.575851927208688e-04
15.400000000000000	 4.964341154492565e-04	 2.504827737518680e-04
15.500000000000002	 5.606482858605175e-04	 1.087654927900494e-04
15.600000000000000	 5.674995616577984e-04	 -4.603053349752830e-05
15.700000000000001	 5.169106007747015e-04	 -1.907904044145488e-04
15.799999999999999	 4.173022765051622e-04	 -3.042658368152890e-04
15.900000000000002	 2.842075621596607e-04	 -3.701875045653318e-04
16.000000000000000	 1.378562538027771e-04	 -3.795894220392554e-04
16.100000000000001	 1.048233760622884e-07	 -3.320145554821814e-04
16.199999999999999	 -1.088236187384122e-04	 -2.354418095221054e-04
16.300000000000001	 -1.733038673426950e-04	 -1.049663203723147e-04
16.399999999999999	 -1.845440207617925e-04	 3.955112152068800e-05
16.500000000000000	 -1.417731088226050e-04	 1.765007701233591e-04
16.599999999999998	 -5.222258413893924e-05	 2.857494850900300e-04
16.700000000000003	 7.007565250615936e-05	 3.515945572404986e-04
16.800000000000001	 2.064773301972480e-04	 3.650133393631671e-04
16.900000000000002	 3.365600175476356e-04	 3.248875397912781e-04
17.000000000000000	 4.411735307632581e-04	 2.380380182787694e-04
17.100000000000001	 5.052517307087823e-04	 1.180845949121644e-04
17.199999999999999	 5.199737126960733e-04	 -1.668104533876203e-05
17.300000000000001	 4.839654433947100e-04	 -1.460783886829528e-04
17.399999999999999	 4.033799483270083e-04	 -2.510545437287333e-04
17.500000000000000	 2.908627213559082e-04	 -3.164840366802502e-04
17.599999999999998	 1.635738229089148e-04	 -3.333413665673185e-04
17.699999999999999	 4.057484089044244e-05	 -2.999353076788702e-04
17.800000000000001	 -6.002225115346558e-05	 -2.220378789327615e-04
17.900000000000002	 -1.237186439617294e-04	 -1.119071692283727e-04
18.000000000000000	 -1.417137408675361e-04	 1.363315076734861e-05
18.100000000000001	 -1.121128306914587e-04	 1.357579497360539e-04
18.199999999999999	 -4.009323779050594e-05	 2.364584510483349e-04
18.300000000000001	 6.297841635912091e-05	 3.011927195919688e-04
18.399999999999999	 1.813299252410108e-04	 3.209795076530087e-04
18.500000000000000	 2.971894346713525e-04	 2.936349234746996e-04
18.599999999999998	 3.934474201813800e-04	 2.239831523153553e-04
18.699999999999999	 4.561766957661487e-04	 1.230270138560962e-04
18.800000000000001	 4.766400238484868e-04	 6.218242520759951e-06
18.900000000000002	 4.524968154086551e-04	 -1.089017595944619e-04
19.000000000000000	 3.880436530535061e-04	 -2.053312979670340e-04
19.100000000000001	 2.934690244551996e-04	 -2.691144700910928e-04
19.199999999999999	 1.832488024151595e-04	 -2.913552798800755e-04
19.300000000000001	 7.393402316217366e-05	 -2.694499712765114e-04
19.399999999999999	 -1.833174751893005e-05	 -2.073682060947303e-04
19.500000000000000	 -8.019374381482205e-05	 -1.149572114827045e-04
19.599999999999998	 -1.030154372487060e-04	 -6.387978705541870e-06
19.699999999999999	 -8.407813475208510e-05	 1.020124595891778e-04
19.799999999999997	 -2.688534633178929e-05	 1.942118638774197e-04
19.900000000000002	 5.945830702014093e-05	 2.568395114487339e-04
20.000000000000000	 1.616864746932837e-04	 2.811200977311872e-04
20.100000000000001	 2.644023009242605e-04	 2.640958926529587e-04
20.199999999999999	 3.523912391923643e-04	 2.089681251056739e-04
20.300000000000001	 4.128686761267968e-04	 1.245216515497096e-04
20.399999999999999	 4.373309588850573e-04	 2.373316541984804e-05
20.500000000000000	 4.227425639546433e-04	 -7.821767684909993e-05
20.599999999999998	 3.718947644652894e-04	 -1.662301382089187e-04
20.699999999999999	 2.928964315071116e-04	 -2.275148982008286e-04
20.799999999999997	 1.978866361025309e-04	 -2.534477352289380e-04
20.899999999999999	 1.011723530975873e-04	 -2.407764452905885e-04
21.000000000000000	 1.707625112743809e-05	 -1.920131503614203e-04
21.100000000000001	 -4.218227099658921e-05	 -1.149674260632934e-04
21.199999999999999	 -6.825989980853195e-05	 -2.150351046340893e-05
21.300000000000001	 -5.785954850061548e-05	 7.428174111899979e-05
21.399999999999999	 -1.313468883186739e-05	 1.581810534069577e-04
21.500000000000000	 5.871928192801086e-05	 2.179801906044343e-04
21.599999999999998	 1.466127560346528e-04	 2.452318298864030e-04
21.699999999999999	 2.372667203571399e-04	 2.364428925994315e-04
21.799999999999997	 3.172132588080628e-04	 1.935093886455065e-04
21.899999999999999	 3.747909377887841e-04	 1.233468847979610e-04
22.000000000000000	 4.018399885967756e-04	 3.678455381758020e-05
22.100000000000001	 3.948514853717675e-04	 -5.310142585469800e-05
22.200000000000003	 3.554095478792300e-04	 -1.329593198454880e-04
22.300000000000001	 2.898728391427759e-04	 -1.911414690462539e-04
22.400000000000002	 2.083550445165781e-04	 -2.193991267999262e-04
22.500000000000000	 1.231667317620065e-04	 -2.140464970639267e-04
22.600000000000001	 4.695798391634162e-05	 -1.764305534426686e-04
22.699999999999999	 -9.158495886275547e-06	 -1.126486132041304e-04
22.800000000000001	 -3.722584216249484e-05	 -3.256787637274591e-05
22.899999999999999	 -3.356790538848552e-05	 5.169649797146875e-05
23.000000000000000	 7.376916226411179e-07	 1.276106968104703e-04
23.100000000000001	 6.009752478856561e-05	 1.840832568761987e-04
23.200000000000003	 1.353044143994795e-04	 2.130819509793259e-04
23.300000000000001	 2.149591340662953e-04	 2.107714107428906e-04
23.400000000000002	 2.871928862524148e-04	 1.780111214855488e-04
23.500000000000000	 3.414307738556738e-04	 1.201506932179470e-04
23.600000000000001	 3.699347259398772e-04	 4.616430599865308e-05
23.699999999999999	 3.689012825898128e-04	 -3.273671084026093e-05
23.800000000000001	 3.389592037254898e-04	 -1.047993046476796e-04
23.899999999999999	 2.850032108834083e-04	 -1.594762417387942e-04
24.000000000000000	 2.153994272068838e-04	 -1.889663966262101e-04
24.099999999999998	 1.406904357385985e-04	 -1.893233634825931e-04
24.200000000000003	 7.199978184794896e-05	 -1.609755306955433e-04
24.300000000000001	 1.937690343817712e-05	 -1.085904119597329e-04
24.400000000000002	 -9.671697679241175e-06	 -4.031413991924512e-05
24.500000000000000	 -1.118996646068831e-05	 3.347920040939647e-05
24.600000000000001	 1.446726096604574e-05	 1.018048128126896e-04
24.699999999999999	 6.310359228046211e-05	 1.546343918284165e-04
24.800000000000001	 1.271323838462790e-04	 1.844093932848070e-04
24.899999999999999	 1.968154109885050e-04	 1.871065731028346e-04
25.000000000000000	 2.617389683707237e-04	 1.627747070767238e-04
25.099999999999998	 3.123654975763843e-04	 1.154600804988499e-04
25.199999999999999	 3.413710975708559e-04	 5.251874138609839e-05
25.300000000000001	 3.448612794517700e-04	 -1.642908328837469e-05
25.400000000000002	 3.227290835742373e-04	 -8.108513813051218e-05
25.500000000000000	 2.786593326030342e-04	 -1.319563525097018e-04
25.600000000000001	 2.195208554570981e-04	 -1.617457196968817e-04
25.699999999999999	 1.542853773948782e-04	 -1.664738860599642e-04
25.800000000000001	 9.271376067116240e-05	 -1.457105095938282e-04
25.899999999999999	 4.382800325045507e-05	 -1.030262146784777e-04
26.000000000000000	 1.463675068989090e-05	 -4.509714615713361e-05
26.099999999999998	 9.119530507239826e-06	 1.925600690656142e-05
26.199999999999999	 2.768821494361782e-05	 8.040822713243660e-05
26.300000000000001	 6.718511353897850e-05	 1.293671897900441e-04
26.400000000000002	 1.214091007594344e-04	 1.590929258269789e-04
26.500000000000000	 1.820832200499294e-04	 1.655068660245681e-04
26.600000000000001	 2.401133351140039e-04	 1.480461484837510e-04
26.699999999999999	 2.869468364352541e-04	 1.096887194975876e-04
26.800000000000001	 3.158287704504864e-04	 5.645426905027599e-05
26.899999999999999	 3.227712837759825e-04	 -3.536507600657184e-06
27.000000000000000	 3.070977263044445e-04	 -6.129786373825389e-05
27.099999999999998	 2.714879663451851e-04	 -1.083224668223421e-04
27.199999999999999	 2.215264657936101e-04	 -1.378318743830715e-04
27.299999999999997	 1.648281885987711e-04	 -1.457505901803907e-04
27.400000000000002	 1.098786201049670e-04	 -1.312641924710748e-04
27.500000000000000	 6.476420875130099e-05	 -9.688585729942160e-05
27.600000000000001	 3.598283359421582e-05	 -4.802956891533830e-05
27.699999999999999	 2.750892742629936e-05	 7.838692360393223e-06
27.800000000000001	 4.024732834837470e-05	 6.233924894767662e-05
27.899999999999999	 7.195021479837441e-05	 1.074333476448907e-04
28.000000000000000	 1.176017505604246e-04	 1.366065984295303e-04
28.099999999999998	 1.702058068906470e-04	 1.458073557131587e-04
28.199999999999999	 2.218535755855087e-04	 1.340052920687665e-04
28.299999999999997	 2.649085235899129e-04	 1.032938239516291e-04
28.399999999999999	 2.931314716804941e-04	 5.852878436530255e-05
28.500000000000000	 3.025803680204610e-04	 6.564460755967595e-06
28.600000000000001	 2.921553906321773e-04	 -4.479333756820895e-05
28.699999999999999	 2.637146151197809e-04	 -8.795764116860852e-05
28.800000000000001	 2.217502419582375e-04	 -1.166789517244222e-04
28.899999999999999	 1.726805444553534e-04	 -1.269475325301693e-04
29.000000000000000	 1.238686279533985e-04	 -1.175494717081131e-04
29.099999999999998	 8.251766277784419e-05	 -9.019999352178167e-05
29.199999999999999	 5.460804950620161e-05	 -4.924129176195133e-05
29.299999999999997	 4.403303556393764e-05	 -9.567848143031286e-07
29.400000000000002	 5.205735845795448e-05	 4.739042827113095e-05
29.500000000000000	 7.717364870933052e-05	 8.864811855535674e-05
29.600000000000001	 1.153712533932961e-04	 1.168310384301631e-04
29.699999999999999	 1.607708941306931e-04	 1.279869448441365e-04
29.800000000000004	 2.065252304058053e-04	 1.207475783197189e-04
29.900000000000002	 2.458477198632789e-04	 9.648830936253032e-05
30.000000000000000	 2.730154660896455e-04	 5.907931105637193e-05


==> data/exp2/illg_tps_001fs.dat <==
t	 m2	 m3
0.000000000000000	 0.000000000000000e+00	 0.000000000000000e+00
0.100000000000000	 3.510149691967498e-06	 -3.452551636737109e-07
0.200000000000000	 2.698774657568282e-05	 -5.312192437406329e-06
0.300000000000000	 8.532499113195960e-05	 -2.558638513451555e-05
0.400000000000000	 1.844581510216340e-04	 -7.572127597110930e-05
0.500000000000000	 3.192662151531394e-04	 -1.701050050946018e-04
0.600000000000000	 4.736503611033019e-04	 -3.185741705771141e-04
0.700000000000000	 6.228299214146998e-04	 -5.225619048347127e-04
0.800000000000000	 7.374997545679868e-04	 -7.725933758239066e-04
0.900000000000000	 7.891608832144774e-04	 -1.047722295342527e-03
1.000000000000000	 7.557159853574927e-04	 -1.317173222082616e-03
1.100000000000000	 6.263505133433625e-04	 -1.544070554546077e-03
1.200000000000000	 4.048114786872041e-04	 -1.690759700376187e-03
1.300000000000000	 1.104358688920609e-04	 -1.724921726269625e-03
1.400000000000000	 -2.233679820792669e-04	 -1.625501648726156e-03
1.500000000000000	 -5.530751121165586e-04	 -1.387444972947638e-03
1.600000000000000	 -8.309242407772463e-04	 -1.024375141826599e-03
1.700000000000000	 -1.011885272973708e-03	 -5.686282671513980e-04
1.800000000000000	 -1.060672151665743e-03	 -6.844956302916368e-05
1.900000000000000	 -9.577140720541081e-04	 4.174101616021235e-04
2.000000000000000	 -7.031207982591392e-04	 8.270464164150664e-04
2.100000000000000	 -3.214622683474627e-04	 1.104067222677675e-03
2.200000000000000	 1.305246687367911e-04	 1.209299592057318e-03
2.300000000000000	 5.830416107814213e-04	 1.129998287235695e-03
2.400000000000000	 9.675090417996798e-04	 8.816129671956530e-04
2.500000000000000	 1.226933738951722e-03	 5.049226932766535e-04
2.600000000000000	 1.324327837966308e-03	 5.938625903012719e-05
2.700000000000000	 1.247940295376046e-03	 -3.862137732166227e-04
2.800000000000000	 1.012567482325342e-03	 -7.643654875542024e-04
2.900000000000000	 6.568173256979839e-04	 -1.019032322285466e-03
3.000000000000000	 2.368168141962172e-04	 -1.113929259236513e-03
3.100000000000000	 -1.826175808814487e-04	 -1.037652513181663e-03
3.200000000000000	 -5.379616239876219e-04	 -8.049441255017607e-04
3.300000000000000	 -7.765834587708967e-04	 -4.539718177994892e-04
3.400000000000000	 -8.645148209993423e-04	 -4.011038596065740e-05
3.500000000000000	 -7.912499900110184e-04	 3.727681072066293e-04
3.600000000000000	 -5.709007346887152e-04	 7.221293980398617e-04
3.700000000000000	 -2.396000988921833e-04	 9.562263407980946e-04
3.800000000000000	 1.503818102233296e-04	 1.041738040774512e-03
3.900000000000000	 5.388573403359443e-04	 9.684751346440367e-04
4.000000000000000	 8.669873563124063e-04	 7.504929625833585e-04
4.100000000000001	 1.086170522650175e-03	 4.235108467217355e-04
4.200000000000001	 1.165216058484875e-03	 3.909721979616049e-05
4.300000000000001	 1.094745210779418e-03	 -3.434382240074550e-04
4.400000000000000	 8.882061812780595e-04	 -6.661743021317958e-04
4.500000000000001	 5.794117740026582e-04	 -8.813278142936557e-04
4.600000000000001	 2.170375476333902e-04	 -9.583042023155767e-04
4.700000000000001	 -1.430293927821187e-04	 -8.880128151981467e-04
4.800000000000002	 -4.462917651602780e-04	 -6.838439178573422e-04
4.900000000000001	 -6.478728136515809e-04	 -3.792215615967736e-04
5.000000000000001	 -7.191362615190167e-04	 -2.216679979494166e-05
5.100000000000000	 -6.517225429576753e-04	 3.322494109695248e-04
5.199999999999999	 -4.584378954110882e-04	 6.303809264241835e-04
5.300000000000000	 -1.709201882390846e-04	 8.281075208353523e-04
5.399999999999999	 1.655048767833251e-04	 8.973419820791884e-04
5.500000000000000	 4.989455846424486e-04	 8.299870133616075e-04
5.600000000000001	 7.789282410992706e-04	 6.387899255310196e-04
5.700000000000000	 9.640177600007650e-04	 3.550233752970020e-04
5.800000000000001	 1.027927019616795e-03	 2.340260387834527e-05
5.900000000000000	 9.632175223687040e-04	 -3.049393285333496e-04
6.000000000000000	 7.820755228057795e-04	 -5.803178831351029e-04
6.100000000000001	 5.141004710898209e-04	 -7.619975056233526e-04
6.200000000000000	 2.014964455146376e-04	 -8.241966670844330e-04
6.300000000000000	 -1.075565646216250e-04	 -7.597155287137661e-04
6.400000000000000	 -3.663133665343778e-04	 -5.806808776756403e-04
6.500000000000000	 -5.365189544334604e-04	 -3.163491322308931e-04
6.600000000000001	 -5.940462767785249e-04	 -8.355028253111314e-06
6.700000000000000	 -5.322886205882489e-04	 2.958266262266847e-04
6.800000000000001	 -3.628344438661515e-04	 5.501822953446560e-04
6.900000000000001	 -1.133729979860036e-04	 7.171037672151352e-04
7.000000000000001	 1.768004066291212e-04	 7.729295078390848e-04
7.100000000000001	 4.629538386946733e-04	 7.112698878088598e-04
7.200000000000001	 7.017970193708931e-04	 5.436537478431220e-04
7.300000000000000	 8.580131507525424e-04	 2.974482060539951e-04
7.400000000000000	 9.094611496019332e-04	 1.141761817805938e-05
7.500000000000000	 8.502848731779221e-04	 -2.703615311248860e-04
7.600000000000000	 6.914972320075388e-04	 -5.052772841511475e-04
7.700000000000000	 4.589976940887754e-04	 -6.586108467478978e-04
7.800000000000000	 1.893713119591259e-04	 -7.086497157510072e-04
7.899999999999999	 -7.585296635291549e-05	 -6.497351231721058e-04
8.000000000000000	 -2.965861334947603e-04	 -4.928205476564911e-04
8.100000000000001	 -4.402259763963186e-04	 -2.635030048970150e-04
8.200000000000001	 -4.864570968304220e-04	 2.127575797583858e-06
8.300000000000001	 -4.301000826862294e-04	 2.631514401694831e-04
8.400000000000002	 -2.816144787775395e-04	 4.801084285783359e-04
8.500000000000002	 -6.522302514852345e-05	 6.209491927186172e-04
8.600000000000001	 1.850143737471555e-04	 6.657528684722441e-04
8.700000000000001	 4.305439744744086e-04	 6.095194181954885e-04
8.800000000000001	 6.342428970945917e-04	 4.626494292010572e-04
8.900000000000002	 7.660167667122134e-04	 2.490817220571114e-04
9.000000000000002	 8.072283161505872e-04	 2.414524386386520e-06
9.100000000000001	 7.533077568090085e-04	 -2.393645995356161e-04
9.200000000000001	 6.141832774988591e-04	 -4.397157293596052e-04
9.300000000000001	 4.125070231871644e-04	 -5.690555984903642e-04
9.400000000000000	 1.799863600888338e-04	 -6.091100982417126e-04
9.500000000000002	 -4.758847539330237e-05	 -5.554723802390558e-04
9.600000000000001	 -2.358427464066084e-04	 -4.180123948307111e-04
9.700000000000001	 -3.569987874705678e-04	 -2.191158114274453e-04
9.800000000000001	 -3.939616456502618e-04	 9.940466153109509e-06
9.900000000000000	 -3.427101977395493e-04	 2.338923810267952e-04
10.000000000000000	 -2.126630189310323e-04	 4.189055942888366e-04
10.100000000000000	 -2.500126875721565e-05	 5.376749208698151e-04
10.199999999999999	 1.907592881303367e-04	 5.734396516445125e-04
10.299999999999999	 4.013951823162819e-04	 5.223266027545841e-04
10.399999999999999	 5.750777498593683e-04	 3.936970379062403e-04
10.500000000000000	 6.861693483995727e-04	 2.084820586675769e-04
10.600000000000000	 7.189923337093257e-04	 -4.203900799503665e-06
10.699999999999999	 6.700189007416821e-04	 -2.116263549634573e-04
10.799999999999999	 5.481794111537613e-04	 -3.824575636676728e-04
10.899999999999999	 3.732775154677507e-04	 -4.914966348131538e-04
11.000000000000000	 1.727874253054273e-04	 -5.233735252800211e-04
11.100000000000001	 -2.245132278855198e-05	 -4.746946815566016e-04
11.200000000000001	 -1.829688286845970e-04	 -3.543342535936524e-04
11.300000000000001	 -2.851041502825657e-04	 -1.818612793403057e-04
11.400000000000000	 -3.144819126482407e-04	 1.562417625323929e-05
11.500000000000000	 -2.680174027585948e-04	 2.077369751242458e-04
11.600000000000001	 -1.541737587825938e-04	 3.654715312640350e-04
11.700000000000001	 8.535177069201319e-06	 4.655706030021583e-04
11.800000000000001	 1.945368632690829e-04	 4.939418677311405e-04
11.900000000000000	 3.752057948013142e-04	 4.476223777143706e-04
12.000000000000000	 5.232572150303076e-04	 3.350203031100700e-04
12.100000000000001	 6.168559164991394e-04	 1.744294029831982e-04
12.200000000000001	 6.428229333737635e-04	 -8.926561634539137e-06
12.300000000000001	 5.984710890420619e-04	 -1.868443262917220e-04
12.400000000000000	 4.918168267287567e-04	 -3.324694971660859e-04
12.500000000000000	 3.401664526416928e-04	 -4.243399994298125e-04
12.600000000000000	 1.673212400159306e-04	 -4.495373033415356e-04
12.700000000000001	 -1.494590228896271e-07	 -4.054846114027213e-04
12.800000000000001	 -1.369851067075267e-04	 -3.001447587718151e-04
12.900000000000000	 -2.230366969084174e-04	 -1.506176312167166e-04
13.000000000000000	 -2.462242722756003e-04	 1.962061206971730e-05
13.100000000000000	 -2.042168967549506e-04	 1.843929610041154e-04
13.200000000000001	 -1.046043396034908e-04	 3.188377556130081e-04
13.300000000000001	 3.643746564998047e-05	 4.031508504777577e-04
13.400000000000000	 1.967569623341644e-04	 4.254918892483503e-04
13.500000000000000	 3.516942526721829e-04	 3.836299352191331e-04
13.600000000000000	 4.778638658755150e-04	 2.851026032537488e-04
13.700000000000001	 5.566740349001588e-04	 1.458922528981270e-04
13.800000000000001	 5.770542011670780e-04	 -1.215259260947378e-05
13.900000000000000	 5.369922560946453e-04	 -1.647365800993885e-04
14.000000000000000	 4.436707753292256e-04	 -2.888439200698482e-04
14.100000000000000	 3.122076830535649e-04	 -3.662015598728993e-04
14.199999999999999	 1.632181177111638e-04	 -3.859593502203531e-04
14.300000000000001	 1.958882869040896e-05	 -3.461957229623667e-04
14.400000000000000	 -9.703154587426925e-05	 -2.540426251416258e-04
14.500000000000000	 -1.694892941801826e-04	 -1.244364817839066e-04
14.600000000000000	 -1.876408250605449e-04	 2.229000400416221e-05
14.700000000000001	 -1.497589829081104e-04	 1.635887853497297e-04
14.800000000000001	 -6.263806034372742e-05	 2.781538319971880e-04
14.900000000000002	 5.959417960105809e-05	 3.491259664584992e-04
15.000000000000000	 1.977534209129728e-04	 3.665643297938553e-04
15.100000000000001	 3.305994198512676e-04	 3.288236901103418e-04
15.199999999999999	 4.380922598886181e-04	 2.426492919727021e-04
15.300000000000001	 5.044061419552851e-04	 1.219987476966925e-04
15.400000000000000	 5.202486211931996e-04	 -1.420684704415337e-05
15.500000000000002	 4.841468438963161e-04	 -1.450419271410744e-04
15.600000000000000	 4.025251417127415e-04	 -2.507840803469458e-04
15.700000000000001	 2.885847241849324e-04	 -3.158796818716684e-04
15.799999999999999	 1.601774982140921e-04	 -3.312227391142677e-04
15.900000000000002	 3.701486280199224e-05	 -2.954144754836928e-04
16.000000000000000	 -6.235326306586300e-05	 -2.148317931582938e-04
16.100000000000001	 -1.233272127068914e-04	 -1.025164133068895e-04
16.199999999999999	 -1.373959555183928e-04	 2.392505514437596e-05
16.300000000000001	 -1.033132239270040e-04	 1.450735598337370e-04
16.399999999999999	 -2.715110603796165e-05	 2.426734098344829e-04
16.500000000000000	 7.875612134946404e-05	 3.023764363199800e-04
16.599999999999998	 1.977972490154810e-04	 3.158430686140669e-04
16.700000000000003	 3.116804124557967e-04	 2.818939737771780e-04
16.800000000000001	 4.032356697003435e-04	 2.065554538798919e-04
16.900000000000002	 4.589954375574717e-04	 1.020123141049990e-04
17.000000000000000	 4.711659741348129e-04	 -1.535281778450871e-05
17.100000000000001	 4.387025542972394e-04	 -1.275196650335723e-04
17.199999999999999	 3.673421276155032e-04	 -2.175909327279791e-04
17.300000000000001	 2.686079157820918e-04	 -2.723314172468016e-04
17.399999999999999	 1.579558930690394e-04	 -2.841050316605305e-04
17.500000000000000	 5.235993854765939e-05	 -2.519274864197871e-04
17.599999999999998	 -3.228803198796023e-05	 -1.814916005631320e-04
17.699999999999999	 -8.356561959196219e-05	 -8.418053160142037e-05
17.800000000000001	 -9.433740871711491e-05	 2.476273783969663e-05
17.900000000000002	 -6.373760408855415e-05	 1.286166212122525e-04
18.000000000000000	 2.815496801146412e-06	 2.117418413729961e-04
18.100000000000001	 9.455736737654109e-05	 2.619307020102314e-04
18.199999999999999	 1.971076351894468e-04	 2.721927318970033e-04
18.300000000000001	 2.947160726685652e-04	 2.417166603818183e-04
18.399999999999999	 3.726743210761521e-04	 1.758783121578224e-04
18.500000000000000	 4.195248764898027e-04	 8.531098396750613e-05
18.599999999999998	 4.287364407579449e-04	 -1.580340452629199e-05
18.699999999999999	 3.996017473707947e-04	 -1.119489838192699e-04
18.800000000000001	 3.372363101318022e-04	 -1.886514840912359e-04
18.900000000000002	 2.516950191048806e-04	 -2.346517607962878e-04
19.000000000000000	 1.563568432704834e-04	 -2.435517582765024e-04
19.100000000000001	 6.583598742584237e-05	 -2.146933607121374e-04
19.199999999999999	 -6.255213765110006e-06	 -1.531512594438610e-04
19.300000000000001	 -4.934997392148151e-05	 -6.885740851729521e-05
19.399999999999999	 -5.747127979360413e-05	 2.499411878402402e-05
19.500000000000000	 -3.005200271193935e-05	 1.140068072665164e-04
19.599999999999998	 2.807987554670752e-05	 1.847852145783858e-04
19.699999999999999	 1.075331440546706e-04	 2.269458041757517e-04
19.799999999999997	 1.958611084254216e-04	 2.346340332107201e-04
19.900000000000002	 2.795041908321393e-04	 2.073270404214562e-04
20.000000000000000	 3.458649780980240e-04	 1.498136209087913e-04
20.100000000000001	 3.851988740204965e-04	 7.136983523810603e-05
20.199999999999999	 3.920373463503197e-04	 -1.572987645764973e-05
20.300000000000001	 3.659368404493082e-04	 -9.812813436194273e-05
20.399999999999999	 3.114524476270441e-04	 -1.634284759350544e-04
20.500000000000000	 2.373547474816179e-04	 -2.020555866158196e-04
20.599999999999998	 1.552225631340554e-04	 -2.086534893089769e-04
20.699999999999999	 7.763644936552468e-05	 -1.828184612247733e-04
20.799999999999997	 1.625403959625100e-05	 -1.290680211219682e-04
20.899999999999999	 -1.993895623401583e-05	 -5.606490488316200e-05
21.000000000000000	 -2.594039114632009e-05	 2.477253239973411e-05
21.100000000000001	 -1.415379826297704e-06	 1.010515371815564e-04
21.199999999999999	 4.933983860207946e-05	 1.613006491080312e-04
21.300000000000001	 1.181350001766382e-04	 1.966905274856970e-04
21.399999999999999	 1.941991570079273e-04	 2.023224548899795e-04
21.500000000000000	 2.658605569288515e-04	 1.778973511909748e-04
21.599999999999998	 3.223317304646338e-04	 1.276754704065988e-04
21.699999999999999	 3.553273786498491e-04	 5.974608931768447e-05
21.799999999999997	 3.602730569958401e-04	 -1.526932349370427e-05
21.899999999999999	 3.369291515235455e-04	 -8.587343795096394e-05
22.000000000000000	 2.893464952292688e-04	 -1.414512595466191e-04
22.100000000000001	 2.251727897375853e-04	 -1.738619227291918e-04
22.200000000000003	 1.544269959804811e-04	 -1.786260144926716e-04
22.300000000000001	 8.793728186891540e-05	 -1.555360722033082e-04
22.400000000000002	 3.568544686459290e-05	 -1.086084993958711e-04
22.500000000000000	 5.310390902854113e-06	 -4.539644297919331e-05
22.600000000000001	 9.943980857590251e-07	 2.422037145588059e-05
22.699999999999999	 2.289384239866981e-05	 8.957576556337984e-05
22.800000000000001	 6.719043240552852e-05	 1.408477180787705e-04
22.899999999999999	 1.267436807756075e-04	 1.705307300191269e-04
23.000000000000000	 1.922345558645211e-04	 1.745298211412103e-04
23.100000000000001	 2.536179046880718e-04	 1.527174553164242e-04
23.200000000000003	 3.016578517681833e-04	 1.088790150318672e-04
23.300000000000001	 3.293120099783796e-04	 5.006646706644007e-05
23.400000000000002	 3.327576037160610e-04	 -1.453084269567594e-05
23.500000000000000	 3.119107076135766e-04	 -7.501819807766022e-05
23.600000000000001	 2.703693687567963e-04	 -1.223077334241081e-04
23.699999999999999	 2.147999531392090e-04	 -1.494802655113075e-04
23.800000000000001	 1.538700509960607e-04	 -1.527932124908735e-04
23.899999999999999	 9.689805050143151e-05	 -1.321884834241579e-04
24.000000000000000	 5.242924890947809e-05	 -9.123269827538532e-05
24.099999999999998	 2.695559370681562e-05	 -3.650936157026734e-05
24.200000000000003	 2.397034495563248e-05	 2.343472100592160e-05
24.300000000000001	 4.349464746100575e-05	 7.942086366580122e-05
24.400000000000002	 8.213895523612585e-05	 1.230408717825328e-04
24.500000000000000	 1.336800467619570e-04	 1.479165775240420e-04
24.600000000000001	 1.900566138570654e-04	 1.506283735267713e-04
24.699999999999999	 2.426247971246954e-04	 1.311782289177514e-04
24.800000000000001	 2.834786105469208e-04	 9.292570369462092e-05
24.899999999999999	 3.066339975117339e-04	 4.201646486834934e-05
25.000000000000000	 3.088996670600226e-04	 -1.360066713482501e-05
25.099999999999998	 2.903086050531193e-04	 -6.541156132495347e-05
25.199999999999999	 2.540530618218233e-04	 -1.056372254485418e-04
25.300000000000001	 2.059421079496153e-04	 -1.283986728231294e-04
25.400000000000002	 1.534728274487293e-04	 -1.305722480940001e-04
25.500000000000000	 1.046630580474649e-04	 -1.122115880680061e-04
25.600000000000001	 6.682696180681068e-05	 -7.648035519241793e-05
25.699999999999999	 4.547999641689114e-05	 -2.911504104398549e-05
25.800000000000001	 4.353678006167292e-05	 2.249202562460871e-05
25.899999999999999	 6.091792497195466e-05	 7.044346882665362e-05
26.000000000000000	 9.461779374550170e-05	 1.075427519327861e-04
26.099999999999998	 1.392143337098257e-04	 1.283714384351585e-04
26.199999999999999	 1.877355186638382e-04	 1.300770114785073e-04
26.300000000000001	 2.327444907115664e-04	 1.127572816646064e-04
26.400000000000002	 2.674749278494740e-04	 7.939065260724923e-05
26.500000000000000	 2.868436894449132e-04	 3.533126244905323e-05
26.600000000000001	 2.881896038079713e-04	 -1.254641131784727e-05
26.699999999999999	 2.716315658363126e-04	 -5.691736305010565e-05
26.800000000000001	 2.399987773583467e-04	 -9.112421422084242e-05
26.899999999999999	 1.983516629510755e-04	 -1.101734076386552e-04
27.000000000000000	 1.531736634606346e-04	 -1.114607830836233e-04
27.099999999999998	 1.113624800362783e-04	 -9.512164372453276e-05
27.199999999999999	 7.917733239376257e-05	 -6.395926629602752e-05
27.299999999999997	 6.130254485885805e-05	 -2.297053265621953e-05
27.400000000000002	 6.016716560723275e-05	 2.145194949944746e-05
27.500000000000000	 7.561893401326648e-05	 6.251433303435051e-05
27.600000000000001	 1.049953958053435e-04	 9.405829643911373e-05
27.699999999999999	 1.435739994961363e-04	 1.114822263142437e-04
27.800000000000001	 1.853259284247601e-04	 1.124094056049529e-04
27.899999999999999	 2.238538060983705e-04	 9.700668333706566e-05
28.000000000000000	 2.533677859929585e-04	 6.791185178519240e-05
28.099999999999998	 2.695514296141597e-04	 2.978801703822808e-05
28.199999999999999	 2.701882400441111e-04	 -1.142057936343506e-05
28.299999999999997	 2.554583835047884e-04	 -4.941298452913888e-05
28.399999999999999	 2.278667832902964e-04	 -7.849279489673781e-05
28.500000000000000	 1.918203415676267e-04	 -9.441993276351159e-05
28.600000000000001	 1.529248726755726e-04	 -9.502592879048957e-05
28.699999999999999	 1.171134826424339e-04	 -8.050389454423679e-05
28.800000000000001	 8.974158648155457e-05	 -5.333530814808252e-05
28.899999999999999	 7.478629295783612e-05	 -1.787146548180965e-05
29.000000000000000	 7.426951078364610e-05	 2.036056329894907e-05
29.099999999999998	 8.798801387621953e-05	 5.551719349817037e-05
29.199999999999999	 1.135856483741670e-04	 8.232954513678186e-05
29.299999999999997	 1.469503733113532e-04	 9.689100335862195e-05
29.400000000000002	 1.828699353320163e-04	 9.722373069348174e-05
29.500000000000000	 2.158420258821855e-04	 8.354241663830934e-05
29.600000000000001	 2.409133031854196e-04	 5.818094083513214e-05
29.699999999999999	 2.544196263515132e-04	 2.519933502010678e-05
29.800000000000004	 2.545171917972453e-04	 -1.026345859342272e-05
29.900000000000002	 2.414279945832266e-04	 -4.278824105354869e-05
30.000000000000000	 2.173677436241027e-04	 -6.750180480541990e-05


==> data/exp2/illg_tps_010fs.dat <==
t	 m2	 m3
0.000000000000000	 0.000000000000000e+00	 0.000000000000000e+00
0.100000000000000	 3.461184807781930e-06	 -4.001991135921685e-07
0.200000000000000	 2.672464326691689e-05	 -5.723888233648329e-06
0.300000000000000	 8.434562364393458e-05	 -2.677128210788442e-05
0.400000000000000	 1.818824591547323e-04	 -7.790656868477456e-05
0.500000000000000	 3.139871142472245e-04	 -1.730191735805030e-04
0.600000000000000	 4.646582955076937e-04	 -3.212432827625417e-04
0.700000000000000	 6.096384359203778e-04	 -5.233027199406658e-04
0.800000000000000	 7.205603279096408e-04	 -7.692488937844138e-04
0.900000000000000	 7.701414454314562e-04	 -1.038124589892858e-03
1.000000000000000	 7.375337749064228e-04	 -1.299755600038154e-03
1.100000000000000	 6.128945336729851e-04	 -1.518500702259835e-03
1.200000000000000	 4.003548328884608e-04	 -1.658439891359058e-03
1.300000000000000	 1.188108982587937e-04	 -1.689209085103866e-03
1.400000000000000	 -1.996937331032046e-04	 -1.591542166893641e-03
1.500000000000000	 -5.138411213136492e-04	 -1.361583736921894e-03
1.600000000000000	 -7.786466409980276e-04	 -1.013190177328699e-03
1.700000000000000	 -9.519915577552800e-04	 -5.777205212686786e-04
1.800000000000000	 -1.001103137509475e-03	 -1.011896449582572e-04
1.900000000000000	 -9.079864614981025e-04	 3.609418767230674e-04
2.000000000000000	 -6.729462040559337e-04	 7.506958154490981e-04
2.100000000000000	 -3.190648891980620e-04	 1.015693872969097e-03
2.200000000000000	 1.001003736064531e-04	 1.120307815528073e-03
2.300000000000000	 5.194791943679889e-04	 1.053876708356778e-03
2.400000000000000	 8.760227145572905e-04	 8.317834278090421e-04
2.500000000000000	 1.118115781623762e-03	 4.923207333032288e-04
2.600000000000000	 1.212973640266166e-03	 9.021299045184165e-05
2.700000000000000	 1.150975056986892e-03	 -3.121272547327145e-04
2.800000000000000	 9.463773084498843e-04	 -6.542222633225560e-04
2.900000000000000	 6.344197597033700e-04	 -8.865575942387320e-04
3.000000000000000	 2.653653322593166e-04	 -9.776779118090579e-04
3.100000000000000	 -1.035279492925310e-04	 -9.183446369488138e-04
3.200000000000000	 -4.168333607743349e-04	 -7.222232985377761e-04
3.300000000000000	 -6.292280811438749e-04	 -4.231068055096148e-04
3.400000000000000	 -7.119861394082119e-04	 -6.920129496735187e-05
3.500000000000000	 -6.567720092986526e-04	 2.845739294105998e-04
3.600000000000000	 -4.762498789342251e-04	 5.850524073038091e-04
3.700000000000000	 -2.015175206442413e-04	 7.887558979047311e-04
3.800000000000000	 1.231493423221332e-04	 8.681232126030194e-04
3.900000000000000	 4.473673881165844e-04	 8.151501966068652e-04
4.000000000000000	 7.224108501605149e-04	 6.419754939190805e-04
4.100000000000000	 9.084824776088355e-04	 3.784204514680308e-04
4.200000000000000	 9.804131075007861e-04	 6.694903073812380e-05
4.300000000000000	 9.309828199839104e-04	 -2.441133471794372e-04
4.399999999999999	 7.714395816283596e-04	 -5.080278967219882e-04
4.500000000000000	 5.292258731943096e-04	 -6.866170352881793e-04
4.600000000000000	 2.433430979929298e-04	 -7.557321176685118e-04
4.700000000000000	 -4.187496485007727e-05	 -7.084401167046433e-04
4.800000000000000	 -2.835936273281648e-04	 -5.555222985487282e-04
4.899999999999999	 -4.468678497768739e-04	 -3.232947791104361e-04
5.000000000000000	 -5.096453320571634e-04	 -4.916304357993011e-05
5.100000000000000	 -4.656739840420389e-04	 2.243499197470071e-04
5.199999999999999	 -3.249429315132661e-04	 4.561561528638005e-04
5.300000000000000	 -1.116686172633670e-04	 6.127327835052178e-04
5.399999999999999	 1.397938440788681e-04	 6.729216135937619e-04
5.500000000000000	 3.904340707457698e-04	 6.307188732171424e-04
5.600000000000001	 6.025964267369629e-04	 4.956992844437585e-04
5.700000000000000	 7.455967452342160e-04	 2.910853625419816e-04
5.800000000000001	 8.001140066146100e-04	 4.982644629810596e-05
5.900000000000000	 7.607355830840835e-04	 -1.906604257600615e-04
6.000000000000000	 6.363317830230392e-04	 -3.942551374749255e-04
6.100000000000001	 4.482719095762476e-04	 -5.315222629537823e-04
6.200000000000000	 2.268180750664720e-04	 -5.839241144768688e-04
6.300000000000000	 6.296276945154300e-06	 -5.462629420174781e-04
6.400000000000000	 -1.801909080771485e-04	 -4.270411216630142e-04
6.500000000000000	 -3.057008866297033e-04	 -2.467509074085042e-04
6.600000000000001	 -3.533059943069210e-04	 -3.441613206161242e-05
6.700000000000000	 -3.183215785424373e-04	 1.770392074482778e-04
6.800000000000000	 -2.086236907516961e-04	 3.558623751702259e-04
6.900000000000000	 -4.306893178087778e-05	 4.762072308126440e-04
7.000000000000000	 1.516861621584570e-04	 5.218323800116624e-04
7.100000000000000	 3.454376490391698e-04	 4.882390580199602e-04
7.200000000000000	 5.090856592975124e-04	 3.829766751378700e-04
7.300000000000000	 6.189731354588760e-04	 2.241279310342838e-04
7.400000000000000	 6.602696099098492e-04	 3.725863146042463e-05
7.500000000000000	 6.289215922208471e-04	 -1.486609096818418e-04
7.600000000000000	 5.319216686201857e-04	 -3.057174304817669e-04
7.700000000000000	 3.859089304934189e-04	 -4.112166033371268e-04
7.800000000000000	 2.143637452916414e-04	 -4.509291839344060e-04
7.899999999999999	 4.386284698703610e-05	 -4.209624455185267e-04
8.000000000000000	 -1.000127536072938e-04	 -3.280190166823287e-04
8.100000000000000	 -1.964910585942868e-04	 -1.880551145441530e-04
8.199999999999999	 -2.325792512442502e-04	 -2.359035013603437e-05
8.299999999999999	 -2.047709483131186e-04	 1.398840132354813e-04
8.400000000000000	 -1.192738012507003e-04	 2.778300725577406e-04
8.500000000000000	 9.230063368841348e-06	 3.703211377999073e-04
8.600000000000000	 1.600581597535985e-04	 4.048910965881361e-04
8.699999999999999	 3.098255031362795e-04	 3.781725597723425e-04
8.799999999999999	 4.360445627178315e-04	 2.961158083008868e-04
8.900000000000000	 5.204767161749130e-04	 1.728004249437272e-04
9.000000000000000	 5.517393395320463e-04	 2.806263236371102e-05
9.100000000000000	 5.268001902565196e-04	 -1.156676854767017e-04
9.199999999999999	 4.511696011548778e-04	 -2.368199541508119e-04
9.299999999999999	 3.378026962797170e-04	 -3.178977528732117e-04
9.400000000000000	 2.049173330820928e-04	 -3.479798698394019e-04
9.500000000000000	 7.308994474527630e-05	 -3.241541983477457e-04
9.600000000000000	 -3.791144535053668e-05	 -2.517026452618040e-04
9.699999999999999	 -1.120727581294756e-04	 -1.430486792255930e-04
9.799999999999999	 -1.394222304391210e-04	 -1.566474871596379e-05
9.899999999999999	 -1.173384315985436e-04	 1.107130976224664e-04
10.000000000000000	 -5.071227564362634e-05	 2.171228931218859e-04
10.100000000000000	 4.902515250166009e-05	 2.882022244111229e-04
10.199999999999999	 1.658270482609328e-04	 3.143835330889605e-04
10.299999999999999	 2.815883252312753e-04	 2.931491917142691e-04
10.399999999999999	 3.789316906410004e-04	 2.291873954520727e-04
10.500000000000000	 4.437964076900054e-04	 1.334601300326085e-04
10.600000000000000	 4.674468923695582e-04	 2.135763133134995e-05
10.699999999999999	 4.476175714352848e-04	 -8.975445640540736e-05
10.799999999999999	 3.886491939202630e-04	 -1.832074057322457e-04
10.899999999999999	 3.006279389488195e-04	 -2.455126486716814e-04
11.000000000000000	 1.976881801674447e-04	 -2.682886836557445e-04
11.100000000000001	 9.576038916645589e-05	 -2.493595990498462e-04
11.200000000000001	 1.012016975184579e-05	 -1.928862539432711e-04
11.300000000000001	 -4.688693117100223e-05	 -1.085409298267245e-04
11.400000000000000	 -6.760843267996046e-05	 -9.879687556533107e-06
11.500000000000000	 -5.008694074409397e-05	 8.781762227873104e-05
11.600000000000001	 1.825401616528127e-06	 1.698982576150810e-04
11.700000000000001	 7.922922446901997e-05	 2.245190368235964e-04
11.800000000000001	 1.696747587895101e-04	 2.443376473565485e-04
11.900000000000000	 2.591450337128496e-04	 2.274741153530968e-04
12.000000000000000	 3.342120273969961e-04	 1.776209653923240e-04
12.100000000000001	 3.840362530210701e-04	 1.033123813518631e-04
12.200000000000001	 4.019141920879522e-04	 1.648875231603687e-05
12.300000000000001	 3.861552725041230e-04	 -6.940541627792849e-05
12.400000000000000	 3.401777450274416e-04	 -1.414896235242223e-04
12.500000000000000	 2.718336999049077e-04	 -1.893654563407396e-04
12.600000000000000	 1.920889992391079e-04	 -2.066010907471414e-04
12.700000000000001	 1.132768845161806e-04	 -1.915727809551465e-04
12.800000000000001	 4.720118937842279e-05	 -1.475571577165491e-04
12.900000000000000	 3.378982958365119e-06	 -8.208410847161916e-05
13.000000000000000	 -1.231763364560069e-05	 -5.670834706986584e-06
13.100000000000000	 1.570957008815115e-06	 6.985311771533455e-05
13.200000000000001	 4.201177309428809e-05	 1.331652056578254e-04
13.300000000000001	 1.020768645208135e-04	 1.751356166722671e-04
13.400000000000000	 1.721074794314473e-04	 1.901302372521810e-04
13.500000000000000	 2.412519170640856e-04	 1.767471108649862e-04
13.600000000000000	 2.991341407928961e-04	 1.378935784945413e-04
13.700000000000001	 3.373982392869423e-04	 8.021331596869476e-05
13.800000000000001	 3.509005282609525e-04	 1.296989919270973e-05
13.900000000000000	 3.383812456034954e-04	 -5.342815540123370e-05
14.000000000000000	 3.025313110916377e-04	 -1.090278800987361e-04
14.100000000000000	 2.494632088204196e-04	 -1.458133665123629e-04
14.199999999999999	 1.876843223983627e-04	 -1.588493879133753e-04
14.300000000000001	 1.267427288483537e-04	 -1.469259156257411e-04
14.400000000000000	 7.575931975561115e-05	 -1.126224133415667e-04
14.500000000000000	 4.207045298023002e-05	 -6.180055809656188e-05
14.600000000000000	 3.018165010043722e-05	 -2.619668652011626e-06
14.700000000000001	 4.117977766648747e-05	 5.576211848877658e-05
14.800000000000001	 7.267758907208173e-05	 1.045957999916105e-04
14.900000000000002	 1.192821607971092e-04	 1.368435305563729e-04
15.000000000000000	 1.735002849105773e-04	 1.481823760875524e-04
15.100000000000001	 2.269309508722471e-04	 1.375683489321501e-04
15.199999999999999	 2.715566312326500e-04	 1.072898307124136e-04
15.300000000000001	 3.009361783586936e-04	 6.251846853448000e-05
15.400000000000000	 3.111231501741901e-04	 1.044090271442020e-05
15.500000000000002	 3.011802100390055e-04	 -4.088494743588118e-05
15.600000000000000	 2.732250366375009e-04	 -8.376845151161449e-05
15.700000000000001	 2.320156294155859e-04	 -1.120305446337837e-04
15.799999999999999	 1.841518730987588e-04	 -1.218847088210534e-04
15.900000000000002	 1.370254735970774e-04	 -1.124305610809657e-04
16.000000000000000	 9.768402679808194e-05	 -8.569809026921581e-05
16.100000000000001	 7.178265573566296e-05	 -4.625007569640581e-05
16.199999999999999	 6.277801682923144e-05	 -4.163860701060021e-07
16.300000000000001	 7.147816334952433e-05	 4.471314179568694e-05
16.399999999999999	 9.600468878039462e-05	 8.237825930326787e-05
16.500000000000000	 1.321598281620898e-04	 1.071539401836608e-04
16.599999999999998	 1.741305631527022e-04	 1.157235985561910e-04
16.700000000000003	 2.154132709960863e-04	 1.073110147072446e-04
16.800000000000001	 2.498129862876163e-04	 8.371682325798439e-05
16.900000000000002	 2.723647360598137e-04	 4.896655977264969e-05
17.000000000000000	 2.800409349131528e-04	 8.635422131191452e-06
17.100000000000001	 2.721452737496206e-04	 -3.103856498976671e-05
17.199999999999999	 2.503437966393442e-04	 -6.411301698430865e-05
17.300000000000001	 2.183399454869459e-04	 -8.582497343384908e-05
17.399999999999999	 1.812536482956895e-04	 -9.326952755828024e-05
17.500000000000000	 1.448071117900114e-04	 -8.577778065622211e-05
17.599999999999998	 1.144457906598182e-04	 -6.494680597254159e-05
17.699999999999999	 9.452869375481137e-05	 -3.432810118275333e-05
17.800000000000001	 8.770753239731379e-05	 1.167868130322715e-06
17.900000000000002	 9.458206223889280e-05	 3.605257928332599e-05
18.000000000000000	 1.136747025793314e-04	 6.510259712621534e-05
18.100000000000001	 1.417181713183308e-04	 8.413626742274924e-05
18.199999999999999	 1.742030264441852e-04	 9.060932254927642e-05
18.300000000000001	 2.060946182716898e-04	 8.394559771819523e-05
18.399999999999999	 2.326063510044631e-04	 6.556151246544903e-05
18.500000000000000	 2.499112586478091e-04	 3.859030274932103e-05
18.599999999999998	 2.556868953174556e-04	 7.356926282364776e-06
18.699999999999999	 2.494169059182105e-04	 -2.330957067895774e-05
18.800000000000001	 2.324116316257433e-04	 -4.881774707146750e-05
18.900000000000002	 2.075535205522662e-04	 -6.549634178889379e-05
19.000000000000000	 1.788142924501816e-04	 -7.111700725545535e-05
19.100000000000001	 1.506236289722834e-04	 -6.518368183659954e-05
19.199999999999999	 1.271889584685531e-04	 -4.895247458255271e-05
19.300000000000001	 1.118701121655052e-04	 -2.518757877978853e-05
19.399999999999999	 1.067011064331050e-04	 2.301769596017056e-06
19.500000000000000	 1.121262818651234e-04	 2.926678514763589e-05
19.599999999999998	 1.269836911938593e-04	 5.167157924741980e-05
19.699999999999999	 1.487304295597144e-04	 6.629301748696890e-05
19.799999999999997	 1.738684052451472e-04	 7.117949212711306e-05
19.900000000000002	 1.985002334579390e-04	 6.590411070631396e-05
20.000000000000000	 2.189275980484324e-04	 5.158073591490892e-05
20.100000000000001	 2.322008097070202e-04	 3.064795045632757e-05
20.199999999999999	 2.365385046823238e-04	 6.460740351899038e-06
20.300000000000001	 2.315585035093578e-04	 -1.724266665993155e-05
20.399999999999999	 2.182910924971117e-04	 -3.691473564110337e-05
20.500000000000000	 1.989795985897703e-04	 -4.972578522852954e-05
20.599999999999998	 1.767049433808068e-04	 -5.396662087977596e-05
20.699999999999999	 1.548961594194071e-04	 -4.927005666988768e-05
20.799999999999997	 1.368040351231967e-04	 -3.662374777830969e-05
20.899999999999999	 1.250181608412970e-04	 -1.817899126008966e-05
21.000000000000000	 1.210985921957960e-04	 3.109329220851016e-06
21.100000000000001	 1.253738727623646e-04	 2.395221083998885e-05
21.199999999999999	 1.369305220808503e-04	 4.123139926563608e-05
21.300000000000001	 1.537895262325841e-04	 5.246265987081879e-05
21.399999999999999	 1.732374033941926e-04	 5.614913764496362e-05
21.500000000000000	 1.922572082503679e-04	 5.197516616317580e-05
21.599999999999998	 2.079915430957914e-04	 4.081643241694008e-05
21.699999999999999	 2.181669769384011e-04	 2.457076560867882e-05
21.799999999999997	 2.214173022284707e-04	 5.840642747507688e-06
21.899999999999999	 2.174602378304213e-04	 -1.248019109107887e-05
22.000000000000000	 2.071056458035200e-04	 -2.765083251268041e-05
22.100000000000001	 1.920993444898435e-04	 -3.749034195308085e-05
22.200000000000003	 1.748311807242210e-04	 -4.068785687459999e-05
22.300000000000001	 1.579555206424322e-04	 -3.697214896072571e-05
22.400000000000002	 1.439839617478831e-04	 -2.711957756601025e-05
22.500000000000000	 1.349123565407926e-04	 -1.280434428684881e-05
22.600000000000001	 1.319371215574150e-04	 3.681468264580745e-06
22.699999999999999	 1.353006514770765e-04	 1.979188690300699e-05
22.800000000000001	 1.442849973119534e-04	 3.311770937748360e-05
22.899999999999999	 1.573500795872894e-04	 4.174428047675318e-05
23.000000000000000	 1.723911021302427e-04	 4.452364840818371e-05
23.100000000000001	 1.870727163092113e-04	 4.122289970040590e-05
23.200000000000003	 1.991872900393754e-04	 3.253028636096783e-05
23.300000000000001	 2.069826745331933e-04	 1.992271249817326e-05
23.400000000000002	 2.094111695348379e-04	 5.418872103452356e-06
23.500000000000000	 2.062647556326723e-04	 -8.741250825552880e-06
23.600000000000001	 1.981798582463822e-04	 -2.044002607096359e-05
23.699999999999999	 1.865150448786112e-04	 -2.799658629943549e-05
23.800000000000001	 1.731240474441563e-04	 -3.040566981566259e-05
23.899999999999999	 1.600615269868392e-04	 -2.746738482178642e-05
24.000000000000000	 1.492679257253729e-04	 -1.979183471035703e-05
24.099999999999998	 1.422814318004860e-04	 -8.681858630891485e-06
24.200000000000003	 1.400194914876819e-04	 4.084642390468928e-06
24.300000000000001	 1.426605117122723e-04	 1.653690924910609e-05
24.400000000000002	 1.496403704453677e-04	 2.681360790302272e-05
24.500000000000000	 1.597606361021130e-04	 3.343912630969881e-05
24.600000000000001	 1.713887054876111e-04	 3.553317905936654e-05
24.699999999999999	 1.827168794675899e-04	 3.292432185807764e-05
24.800000000000001	 1.920395783363696e-04	 2.615334774509179e-05
24.899999999999999	 1.980064601279628e-04	 1.636952995413114e-05
25.000000000000000	 1.998141597959477e-04	 5.138687438007932e-06
25.099999999999998	 1.973097688306888e-04	 -5.805297139536626e-06
25.199999999999999	 1.909932882603022e-04	 -1.482637653330309e-05
25.300000000000001	 1.819218747724620e-04	 -2.062914199893189e-05
25.400000000000002	 1.715333707696598e-04	 -2.244276699556034e-05
25.500000000000000	 1.614181884319076e-04	 -2.012030318028973e-05
25.600000000000001	 1.530754625735075e-04	 -1.414107643096327e-05
25.699999999999999	 1.476906179369671e-04	 -5.518880960659776e-06
25.800000000000001	 1.459671057492235e-04	 4.367257427196806e-06
25.899999999999999	 1.480358892146571e-04	 1.399186966946256e-05
26.000000000000000	 1.534538281151816e-04	 2.191693657158152e-05
26.099999999999998	 1.612883996381033e-04	 2.700525690501996e-05
26.199999999999999	 1.702732974779910e-04	 2.858186994992693e-05
26.300000000000001	 1.790092864176897e-04	 2.652091078564855e-05
26.400000000000002	 1.861786965507206e-04	 2.124719770880060e-05
26.500000000000000	 1.907408891283322e-04	 1.365500426156341e-05
26.600000000000001	 1.920799169030298e-04	 4.958837744755944e-06
26.699999999999999	 1.900836950091339e-04	 -3.499202560579450e-06
26.800000000000001	 1.851449448774180e-04	 -1.045516389246157e-05
26.899999999999999	 1.780862381702757e-04	 -1.491074029295825e-05
27.000000000000000	 1.700228017205935e-04	 -1.627492980239324e-05
27.099999999999998	 1.621856675654896e-04	 -1.444000491669096e-05
27.199999999999999	 1.557329993689398e-04	 -9.782451360401895e-06
27.299999999999997	 1.515783252054047e-04	 -3.091102091213252e-06
27.400000000000002	 1.502609590025365e-04	 4.564434590204405e-06
27.500000000000000	 1.518767542567491e-04	 1.200339381715642e-05
27.600000000000001	 1.560776933427417e-04	 1.811482609228512e-05
27.699999999999999	 1.621382016820556e-04	 2.202236477999202e-05
27.800000000000001	 1.690761141949253e-04	 2.320853673316493e-05
27.899999999999999	 1.758083884714021e-04	 2.158120953180285e-05
28.000000000000000	 1.813170650391499e-04	 1.747401477854603e-05
28.099999999999998	 1.848002082224053e-04	 1.158276755550399e-05
28.199999999999999	 1.857856158523642e-04	 4.849457890369811e-06
28.299999999999997	 1.841913827740415e-04	 -1.687095556588945e-06
28.399999999999999	 1.803258930188269e-04	 -7.050431339395447e-06
28.500000000000000	 1.748291534579778e-04	 -1.047123513021785e-05
28.600000000000001	 1.685661375037856e-04	 -1.149642672558593e-05
28.699999999999999	 1.624896834048515e-04	 -1.004727564062399e-05
28.800000000000001	 1.574945137858074e-04	 -6.419419434549917e-06
28.899999999999999	 1.542845968739113e-04	 -1.226615570229273e-06
29.000000000000000	 1.532733633775178e-04	 4.701543564876192e-06
29.099999999999998	 1.545307390567845e-04	 1.045112656086990e-05
29.199999999999999	 1.577834762516067e-04	 1.516388464856034e-05
29.299999999999997	 1.624670524178521e-04	 1.816448540295624e-05
29.400000000000002	 1.678197080866069e-04	 1.905623940485011e-05
29.500000000000000	 1.730031608250573e-04	 1.777192692607298e-05
29.600000000000001	 1.772310105182048e-04	 1.457350265770330e-05
29.699999999999999	 1.798852944774369e-04	 1.000233627462172e-05
29.800000000000004	 1.806040486433681e-04	 4.789028558123423e-06
29.900000000000002	 1.793276298664948e-04	 -2.623668787682628e-07
30.000000000000000	 1.762981387339634e-04	 -4.397507530168286e-06


==> data/exp2/illg_tps_100fs.dat <==
t	 m2	 m3
0.000000000000000	 0.000000000000000e+00	 0.000000000000000e+00
0.100000000000000	 0.000000000000000e+00	 0.000000000000000e+00
0.200000000000000	 1.819908761235731e-05	 -6.940918235071436e-06
0.300000000000000	 6.628921782318831e-05	 -3.211508034640407e-05
0.400000000000000	 1.473134725501829e-04	 -8.775319767168144e-05
0.500000000000000	 2.552729798710684e-04	 -1.834850291329137e-04
0.600000000000000	 3.764056223860518e-04	 -3.233363415321459e-04
0.700000000000000	 4.918078339630344e-04	 -5.037899871889155e-04
0.800000000000000	 5.808906900323597e-04	 -7.132330530228650e-04
0.900000000000000	 6.250716153314172e-04	 -9.328715189745926e-04
1.000000000000000	 6.111075241153520e-04	 -1.138956617382884e-03
1.100000000000000	 5.335648980999834e-04	 -1.305967180637227e-03
1.200000000000000	 3.960773251693931e-04	 -1.410255644495265e-03
1.300000000000000	 2.112345505395880e-04	 -1.433607093384043e-03
1.400000000000000	 -8.503740919586975e-07	 -1.366183925587235e-03
1.500000000000000	 -2.150657689508578e-04	 -1.208425238084668e-03
1.600000000000000	 -4.045464010436829e-04	 -9.716225188602175e-04
1.700000000000000	 -5.441839300658593e-04	 -6.770781468209002e-04
1.800000000000000	 -6.139287524280573e-04	 -3.539443577547391e-04
1.900000000000000	 -6.014530456303382e-04	 -3.601247377365659e-05
2.000000000000000	 -5.038416151732200e-04	 2.421459142069227e-04
2.100000000000000	 -3.281113918517918e-04	 4.492073078842601e-04
2.200000000000000	 -1.087121777548084e-04	 5.677419505748738e-04
2.300000000000000	 1.189910013769609e-04	 5.945587321880708e-04
2.400000000000000	 3.235478349765315e-04	 5.391088135834332e-04
2.500000000000000	 4.810470209030844e-04	 4.204356015494257e-04
2.600000000000000	 5.772243223183701e-04	 2.632827016891789e-04
2.700000000000000	 6.079893799121518e-04	 9.399659129158839e-05
2.800000000000000	 5.785256450281539e-04	 -6.320231779129498e-05
2.900000000000000	 5.012855289659715e-04	 -1.891369195533840e-04
3.000000000000000	 3.933039859851509e-04	 -2.715064319208108e-04
3.100000000000000	 2.732842741193888e-04	 -3.055454335315719e-04
3.200000000000000	 1.588755291031291e-04	 -2.935879213144595e-04
3.300000000000000	 6.447674760439253e-05	 -2.437497050025571e-04
3.400000000000000	 -2.156642903156666e-07	 -1.680293592150597e-04
3.500000000000000	 -3.082925694253443e-05	 -8.016262662286062e-05
3.600000000000000	 -2.814116865358401e-05	 6.449589250784993e-06
3.700000000000000	 2.755888050527811e-06	 8.047471107411688e-05
3.800000000000000	 5.374283944548561e-05	 1.338611077265417e-04
3.900000000000000	 1.151827313527192e-04	 1.624425996372784e-04
4.000000000000000	 1.774168838664848e-04	 1.659408017284304e-04
4.100000000000000	 2.320516278446920e-04	 1.474504399562644e-04
4.200000000000000	 2.728943305261062e-04	 1.125494101769345e-04
4.300000000000000	 2.964640771965999e-04	 6.820510326582486e-05
4.399999999999999	 3.020694951750650e-04	 2.165125755212546e-05
4.500000000000000	 2.915048000382740e-04	 -2.061121118497725e-05
4.600000000000000	 2.684586345810127e-04	 -5.357420342628438e-05
4.700000000000000	 2.377550216791698e-04	 -7.417618828799100e-05
4.800000000000002	 2.045511327820906e-04	 -8.143286605983401e-05
4.900000000000001	 1.736046177519953e-04	 -7.627322236665121e-05
5.000000000000001	 1.486979982421455e-04	 -6.114456778332411e-05
5.100000000000000	 1.322743361812310e-04	 -3.947183490583756e-05
5.199999999999999	 1.253026174763838e-04	 -1.506367412234386e-05
5.300000000000000	 1.273581448728120e-04	 8.448171814301951e-06
5.399999999999999	 1.368767456602609e-04	 2.806642871064323e-05
5.500000000000000	 1.515243451589835e-04	 4.173660173097627e-05
5.600000000000001	 1.686164185961144e-04	 4.848623979904130e-05
5.700000000000000	 1.855244977815675e-04	 4.840063296894554e-05
5.800000000000001	 2.000175441489623e-04	 4.246138291785582e-05
5.900000000000000	 2.105020616699289e-04	 3.228875920885104e-05
6.000000000000000	 2.161434071566009e-04	 1.983573545448154e-05
6.100000000000001	 2.168690338113299e-04	 7.081225111683480e-06
6.200000000000000	 2.132699907184825e-04	 -4.236600079257562e-06
6.300000000000000	 2.064282067132272e-04	 -1.281715437718257e-05
6.400000000000000	 1.977030441270067e-04	 -1.790819409912779e-05
6.500000000000000	 1.885112693866970e-04	 -1.932798179228153e-05
6.600000000000001	 1.801306168710163e-04	 -1.740848412670553e-05
6.700000000000000	 1.735497047908307e-04	 -1.287835797643262e-05
6.800000000000000	 1.693776721163520e-04	 -6.709820125701565e-06
6.900000000000000	 1.678170714789785e-04	 4.512320261564518e-08
7.000000000000000	 1.686946445490521e-04	 6.405811796199985e-06
7.100000000000000	 1.715376762236176e-04	 1.158313866378617e-05
7.200000000000000	 1.756793123637508e-04	 1.505724202392552e-05
7.300000000000000	 1.803747342392105e-04	 1.660838963035703e-05
7.400000000000000	 1.849112093405025e-04	 1.630359290456260e-05
7.500000000000000	 1.886982615827626e-04	 1.444701185442179e-05
7.600000000000000	 1.913287982155939e-04	 1.150588015925562e-05
7.700000000000000	 1.926071908444751e-04	 8.025268800907563e-06
7.800000000000000	 1.925452677906963e-04	 4.544600106212677e-06
7.899999999999999	 1.913313038185021e-04	 1.526759229640711e-06
8.000000000000000	 1.892799602384367e-04	 -6.925633166746007e-07
8.100000000000000	 1.867725315820881e-04	 -1.931436431025819e-06
8.199999999999999	 1.841968156634858e-04	 -2.164048763303909e-06
8.299999999999999	 1.818946518312524e-04	 -1.501985564068216e-06
8.400000000000000	 1.801230115368938e-04	 -1.599021420343778e-07
8.500000000000000	 1.790318892585486e-04	 1.587629885206557e-06
8.600000000000000	 1.786595481267286e-04	 3.451115759043756e-06
8.699999999999999	 1.789432894694769e-04	 5.166729489310386e-06
8.799999999999999	 1.797421121308781e-04	 6.527734319600633e-06
8.900000000000000	 1.808665629357595e-04	 7.403857355105482e-06
9.000000000000000	 1.821107906979277e-04	 7.747752748914622e-06
9.100000000000000	 1.832822310597832e-04	 7.589526623308558e-06
9.199999999999999	 1.842253131889177e-04	 7.021745422011457e-06
9.299999999999999	 1.848368859781980e-04	 6.178270515575681e-06
9.400000000000000	 1.850724885925297e-04	 5.210608033448783e-06
9.500000000000000	 1.849439311915195e-04	 4.265269658170578e-06
9.600000000000001	 1.845097404468523e-04	 3.465009711011172e-06
9.700000000000001	 1.838607521513973e-04	 2.895882100645379e-06
9.800000000000001	 1.831034543163277e-04	 2.601011443223909e-06
9.900000000000000	 1.823436136921230e-04	 2.580953435299367e-06
10.000000000000000	 1.816723215562008e-04	 2.799661565156148e-06
10.100000000000000	 1.811559700078014e-04	 3.194471633359212e-06
10.199999999999999	 1.808309331939557e-04	 3.688206993824197e-06
10.299999999999999	 1.807029927063355e-04	 4.201494778082103e-06
10.399999999999999	 1.807509103129374e-04	 4.663626318693957e-06
10.500000000000000	 1.809330846928276e-04	 5.020724983976701e-06
10.600000000000000	 1.811959698610066e-04	 5.240517986623764e-06
10.699999999999999	 1.814828864763822e-04	 5.313559884294933e-06
10.799999999999999	 1.817419992458868e-04	 5.251248674834187e-06
10.899999999999999	 1.819325185469582e-04	 5.081353283572068e-06
11.000000000000000	 1.820285540479704e-04	 4.841999982088650e-06
11.100000000000001	 1.820204413578606e-04	 4.575135631611991e-06
11.200000000000001	 1.819137239703626e-04	 4.320410735178704e-06
11.300000000000001	 1.817262585196402e-04	 4.110235679233032e-06
11.400000000000000	 1.814840943669837e-04	 3.966500721310396e-06
11.500000000000000	 1.812168490513221e-04	 3.899159555623254e-06
11.600000000000001	 1.809532657507036e-04	 3.906600259668597e-06
11.700000000000001	 1.807175173475196e-04	 3.977500691658273e-06
11.800000000000001	 1.805266423492714e-04	 4.093711108791576e-06
11.900000000000000	 1.803892928237802e-04	 4.233635138447529e-06
12.000000000000000	 1.803057745742812e-04	 4.375589049283750e-06
12.100000000000001	 1.802691908451821e-04	 4.500695949149654e-06
12.200000000000001	 1.802673809663145e-04	 4.594996260673082e-06
12.300000000000001	 1.802852834844256e-04	 4.650605199867092e-06
12.400000000000000	 1.803073494829751e-04	 4.665898658095110e-06
12.500000000000000	 1.803196782345228e-04	 4.644840653744269e-06
12.600000000000000	 1.803116307554144e-04	 4.595663548280671e-06
12.700000000000001	 1.802767809049249e-04	 4.529168271284822e-06
12.800000000000001	 1.802131716292851e-04	 4.456924378237555e-06
12.900000000000000	 1.801229408958656e-04	 4.389623369989792e-06
13.000000000000000	 1.800114564729255e-04	 4.335782372362111e-06
13.100000000000000	 1.798861442392556e-04	 4.300920742484420e-06
13.200000000000001	 1.797552092315444e-04	 4.287251923485398e-06
13.300000000000001	 1.796264346248631e-04	 4.293858386363583e-06
13.400000000000000	 1.795062072048599e-04	 4.317257858530213e-06
13.500000000000000	 1.793988667085665e-04	 4.352230062473566e-06
13.600000000000000	 1.793064195502155e-04	 4.392757123092939e-06
13.700000000000001	 1.792286032718261e-04	 4.432936532428640e-06
13.800000000000001	 1.791632433848432e-04	 4.467749231483391e-06
13.900000000000000	 1.791068136874956e-04	 4.493601288868945e-06
14.000000000000000	 1.790550967174535e-04	 4.508599313137690e-06
14.100000000000000	 1.790038423553214e-04	 4.512560779478291e-06
14.199999999999999	 1.789493373119340e-04	 4.506795514208389e-06
14.300000000000001	 1.788888224593712e-04	 4.493719851009436e-06
14.400000000000000	 1.788207241328482e-04	 4.476378482155722e-06
14.500000000000000	 1.787446950607853e-04	 4.457950649608051e-06
14.600000000000000	 1.786614864973040e-04	 4.441308526129614e-06
14.700000000000001	 1.785726925034491e-04	 4.428679072453959e-06
14.800000000000001	 1.784804185047641e-04	 4.421439626877563e-06
14.900000000000002	 1.783869289196763e-04	 4.420055416998387e-06
15.000000000000000	 1.782943236592987e-04	 4.424147159519840e-06
15.100000000000001	 1.782042823954504e-04	 4.432661304399011e-06
15.199999999999999	 1.781179009677070e-04	 4.444105732311327e-06
15.300000000000001	 1.780356285966364e-04	 4.456810292993342e-06
15.400000000000000	 1.779572999431985e-04	 4.469174033571935e-06
15.500000000000002	 1.778822442948171e-04	 4.479868148552256e-06
15.600000000000000	 1.778094464227881e-04	 4.487973962227951e-06
15.700000000000001	 1.777377304006195e-04	 4.493046824388786e-06
15.799999999999999	 1.776659386953850e-04	 4.495107940450023e-06
15.900000000000002	 1.775930834013359e-04	 4.494575447956074e-06
16.000000000000000	 1.775184534696233e-04	 4.492152520487099e-06
16.100000000000001	 1.774416699273239e-04	 4.488693467979788e-06
16.199999999999999	 1.773626891274330e-04	 4.485068751264605e-06
16.300000000000001	 1.772817609723445e-04	 4.482047004670962e-06
16.399999999999999	 1.771993540522814e-04	 4.480207332620951e-06
16.500000000000000	 1.771160623426896e-04	 4.479889240227145e-06
16.599999999999998	 1.770325084774568e-04	 4.481181511900157e-06
16.700000000000003	 1.769492569389874e-04	 4.483945989262126e-06
16.800000000000001	 1.768667472950990e-04	 4.487868136004594e-06
16.900000000000002	 1.767852535109986e-04	 4.492523868453375e-06
17.000000000000000	 1.767048710437678e-04	 4.497451461837409e-06
17.100000000000001	 1.766255294921571e-04	 4.502218255560109e-06
17.199999999999999	 1.765470254941939e-04	 4.506474030264685e-06
17.300000000000001	 1.764690686272795e-04	 4.509985854081705e-06
17.399999999999999	 1.763913323655176e-04	 4.512652396476489e-06
17.500000000000000	 1.763135026043400e-04	 4.514498720927992e-06
17.599999999999998	 1.762353176486339e-04	 4.515655018569936e-06
17.699999999999999	 1.761565955612236e-04	 4.516324387916825e-06
17.800000000000001	 1.760772470306255e-04	 4.516745497168804e-06
17.900000000000002	 1.759972741027593e-04	 4.517155817499357e-06
18.000000000000000	 1.759167569510889e-04	 4.517760232656128e-06
18.100000000000001	 1.758358321408182e-04	 4.518708433804545e-06
18.199999999999999	 1.757546664828653e-04	 4.520082857241603e-06
18.300000000000001	 1.756734305782752e-04	 4.521897272034563e-06
18.399999999999999	 1.755922756129880e-04	 4.524104694056596e-06
18.500000000000000	 1.755113160257456e-04	 4.526612251208423e-06
18.599999999999998	 1.754306195191945e-04	 4.529300037835944e-06
18.699999999999999	 1.753502046997228e-04	 4.532040886492294e-06
18.800000000000001	 1.752700455771722e-04	 4.534718299174467e-06
18.900000000000002	 1.751900813529886e-04	 4.537240416117340e-06
19.000000000000000	 1.751102294455156e-04	 4.539548727944459e-06
19.100000000000001	 1.750303995619945e-04	 4.541621119239156e-06
19.199999999999999	 1.749505067985552e-04	 4.543469643416701e-06
19.300000000000001	 1.748704821651132e-04	 4.545134072253109e-06
19.399999999999999	 1.747902795018096e-04	 4.546672676927917e-06
19.500000000000000	 1.747098783798286e-04	 4.548151858645063e-06
19.599999999999998	 1.746292831708906e-04	 4.549636170184331e-06
19.699999999999999	 1.745485189527550e-04	 4.551179999061268e-06
19.799999999999997	 1.744676252438697e-04	 4.552821781833015e-06
19.900000000000002	 1.743866487078883e-04	 4.554581159306110e-06
20.000000000000000	 1.743056359438133e-04	 4.556459033407214e-06
20.100000000000001	 1.742246273078147e-04	 4.558440106410213e-06
20.199999999999999	 1.741436524414202e-04	 4.560497212804085e-06
20.300000000000001	 1.740627278582495e-04	 4.562596613712393e-06
20.399999999999999	 1.739818566179129e-04	 4.564703413640932e-06
20.500000000000000	 1.739010298342419e-04	 4.566786362300894e-06
20.599999999999998	 1.738202295571121e-04	 4.568821490596097e-06
20.699999999999999	 1.737394324499471e-04	 4.570794262978919e-06
20.799999999999997	 1.736586136612483e-04	 4.572700170652041e-06
20.899999999999999	 1.735777503480869e-04	 4.574543908023776e-06
21.000000000000000	 1.734968244326663e-04	 4.576337442904805e-06
21.100000000000001	 1.734158243344325e-04	 4.578097393899204e-06
21.199999999999999	 1.733347455929022e-04	 4.579842161848242e-06
21.300000000000001	 1.732535904558419e-04	 4.581589231462630e-06
21.399999999999999	 1.731723666343475e-04	 4.583352977610645e-06
21.500000000000000	 1.730910855084935e-04	 4.585143196198746e-06
21.599999999999998	 1.730097600999882e-04	 4.586964452072675e-06
21.699999999999999	 1.729284031143350e-04	 4.588816214668132e-06
21.799999999999997	 1.728470253028358e-04	 4.590693651600538e-06
21.899999999999999	 1.727656343167429e-04	 4.592588881362473e-06
22.000000000000000	 1.726842341360095e-04	 4.594492453495612e-06
22.100000000000001	 1.726028250670204e-04	 4.596394827241179e-06
22.200000000000003	 1.725214042288684e-04	 4.598287652369878e-06
22.300000000000001	 1.724399663942219e-04	 4.600164710037904e-06
22.400000000000002	 1.723585050227166e-04	 4.602022436870385e-06
22.500000000000000	 1.722770133222107e-04	 4.603860021761119e-06
22.600000000000001	 1.721954851929086e-04	 4.605679123155654e-06
22.699999999999999	 1.721139159454982e-04	 4.607483298244976e-06
22.800000000000001	 1.720323027299277e-04	 4.609277260810973e-06
22.899999999999999	 1.719506446588972e-04	 4.611066090671590e-06
23.000000000000000	 1.718689426529740e-04	 4.612854506659700e-06
23.100000000000001	 1.717871990674163e-04	 4.614646290742468e-06
23.200000000000003	 1.717054171812787e-04	 4.616443918369640e-06
23.300000000000001	 1.716236006362383e-04	 4.618248414914023e-06
23.400000000000002	 1.715417529068590e-04	 4.620059425200759e-06
23.500000000000000	 1.714598768682343e-04	 4.621875456647384e-06
23.600000000000001	 1.713779745046515e-04	 4.623694239065451e-06
23.699999999999999	 1.712960467779867e-04	 4.625513136751160e-06
23.800000000000001	 1.712140936506527e-04	 4.627329550677673e-06
23.899999999999999	 1.711321142381209e-04	 4.629141258741675e-06
24.000000000000000	 1.710501070523596e-04	 4.630946657635063e-06
24.099999999999998	 1.709680702909332e-04	 4.632744888156118e-06
24.200000000000003	 1.708860021268631e-04	 4.634535843846099e-06
24.300000000000001	 1.708039009606177e-04	 4.636320078359727e-06
24.400000000000002	 1.707217656061160e-04	 4.638098638249840e-06
24.500000000000000	 1.706395953953886e-04	 4.639872853973247e-06
24.600000000000001	 1.705573901995287e-04	 4.641644122821830e-06
24.699999999999999	 1.704751503750269e-04	 4.643413713773517e-06
24.800000000000001	 1.703928766532104e-04	 4.645182617088308e-06
24.899999999999999	 1.703105699955548e-04	 4.646951452288882e-06
25.000000000000000	 1.702282314389380e-04	 4.648720438470506e-06
25.099999999999998	 1.701458619528319e-04	 4.650489422041520e-06
25.199999999999999	 1.700634623257164e-04	 4.652257950058220e-06
25.300000000000001	 1.699810330916647e-04	 4.654025372937888e-06
25.400000000000002	 1.698985745011561e-04	 4.655790958730519e-06
25.500000000000000	 1.698160865337206e-04	 4.657554002122135e-06
25.600000000000001	 1.697335689447976e-04	 4.659313914430581e-06
25.699999999999999	 1.696510213357272e-04	 4.661070285330380e-06
25.800000000000001	 1.695684432342882e-04	 4.662822912115034e-06
25.899999999999999	 1.694858341735842e-04	 4.664571797214177e-06
26.000000000000000	 1.694031937590268e-04	 4.666317118800249e-06
26.099999999999998	 1.693205217162038e-04	 4.668059182209726e-06
26.199999999999999	 1.692378179159821e-04	 4.669798361357500e-06
26.300000000000001	 1.691550823767404e-04	 4.671535039350564e-06
26.400000000000002	 1.690723152466790e-04	 4.673269556307097e-06
26.500000000000000	 1.689895167713874e-04	 4.675002170293465e-06
26.600000000000001	 1.689066872530678e-04	 4.676733034709192e-06
26.699999999999999	 1.688238270080224e-04	 4.678462192791539e-06
26.800000000000001	 1.687409363282975e-04	 4.680189587540702e-06
26.899999999999999	 1.686580154519935e-04	 4.681915083558394e-06
27.000000000000000	 1.685750645449569e-04	 4.683638496206908e-06
27.099999999999998	 1.684920836946720e-04	 4.685359623174557e-06
27.199999999999999	 1.684090729154331e-04	 4.687078273910993e-06
27.299999999999997	 1.683260321625094e-04	 4.688794293322600e-06
27.400000000000002	 1.682429613521432e-04	 4.690507577393363e-06
27.500000000000000	 1.681598603838971e-04	 4.692218079800923e-06
27.600000000000001	 1.680767291620453e-04	 4.693925809926337e-06
27.699999999999999	 1.679935676133034e-04	 4.695630823743295e-06
27.800000000000001	 1.679103756990581e-04	 4.697333209808022e-06
27.899999999999999	 1.678271534212545e-04	 4.699033072907071e-06
28.000000000000000	 1.677439008220551e-04	 4.700730517868566e-06
28.099999999999998	 1.676606179782027e-04	 4.702425635665224e-06
28.199999999999999	 1.675773049915871e-04	 4.704118493330884e-06
28.299999999999997	 1.674939619778060e-04	 4.705809128489495e-06
28.399999999999999	 1.674105890545280e-04	 4.707497548569176e-06
28.500000000000000	 1.673271863312307e-04	 4.709183734140978e-06
28.600000000000001	 1.672437539014821e-04	 4.710867645353321e-06
28.699999999999999	 1.671602918384318e-04	 4.712549230167670e-06
28.800000000000001	 1.670768001936547e-04	 4.714228433045356e-06
28.899999999999999	 1.669932789990249e-04	 4.715905202866977e-06
29.000000000000000	 1.669097282709417e-04	 4.717579499140830e-06
29.099999999999998	 1.668261480160117e-04	 4.719251295918009e-06
29.199999999999999	 1.667425382372253e-04	 4.720920583219300e-06
29.299999999999997	 1.666588989397364e-04	 4.722587366137299e-06
29.400000000000002	 1.665752301355343e-04	 4.724251662062976e-06
29.500000000000000	 1.664915318465427e-04	 4.725913496671431e-06
29.600000000000001	 1.664078041059581e-04	 4.727572899376386e-06
29.699999999999999	 1.663240469579001e-04	 4.729229898932937e-06
29.800000000000004	 1.662402604556576e-04	 4.730884519751906e-06
29.900000000000002	 1.661564446589656e-04	 4.732536779314661e-06
30.000000000000000	 1.660725996308106e-04	 4.734186686875795e-06


==> data/exp2/llg_tps_001fs.dat <==
t	 m2	 m3
0.000000000000000	 0.000000000000000e+00	 0.000000000000000e+00
0.100000000000000	 7.853617313046980e-07	 -2.726509365077676e-05
0.200000000000000	 3.725813869250744e-06	 -1.069228286855465e-04
0.300000000000000	 9.507950077631916e-06	 -2.311532780227778e-04
0.400000000000000	 1.853980162586242e-05	 -3.877734116188360e-04
0.500000000000000	 3.091089601425455e-05	 -5.614296564661919e-04
0.600000000000000	 4.638349307874397e-05	 -7.351008143490633e-04
0.700000000000000	 6.441585661816336e-05	 -8.917642198660730e-04
0.800000000000000	 8.421528354816123e-05	 -1.016062040247772e-03
0.900000000000000	 1.048156994848273e-04	 -1.095804605303831e-03
1.000000000000000	 1.251722248395551e-04	 -1.123163611466082e-03
1.100000000000000	 1.442634544584189e-04	 -1.095438404276753e-03
1.200000000000000	 1.611914390740911e-04	 -1.015320334465110e-03
1.300000000000000	 1.752695820318351e-04	 -8.906293124859402e-04
1.400000000000000	 1.860898476902837e-04	 -7.335483475668777e-04
1.500000000000000	 1.935627027869316e-04	 -5.594309957279042e-04
1.600000000000000	 1.979258808551502e-04	 -3.852984485745029e-04
1.700000000000000	 1.997211114500789e-04	 -2.281733778607172e-04
1.800000000000000	 1.997410918535675e-04	 -1.034136333102079e-04
1.900000000000000	 1.989518920274739e-04	 -2.320890626225746e-05
2.000000000000000	 1.983983885292086e-04	 4.612482378446116e-06
2.100000000000000	 1.983166226533952e-04	 4.614964293244281e-06
2.200000000000000	 1.982348129120779e-04	 4.617443400363125e-06
2.300000000000000	 1.981529593549748e-04	 4.619919699981976e-06
2.400000000000000	 1.980710620318011e-04	 4.622393192281178e-06
2.500000000000000	 1.979891209922666e-04	 4.624863877442031e-06
2.600000000000000	 1.979071362860812e-04	 4.627331755646952e-06
2.700000000000000	 1.978251079629511e-04	 4.629796827079335e-06
2.800000000000000	 1.977430360725784e-04	 4.632259091923592e-06
2.900000000000000	 1.976609206646614e-04	 4.634718550365164e-06
3.000000000000000	 1.975787617888960e-04	 4.637175202590493e-06
3.100000000000000	 1.974965594949715e-04	 4.639629048786982e-06
3.200000000000000	 1.974143138325788e-04	 4.642080089143161e-06
3.300000000000000	 1.973320248514042e-04	 4.644528323848519e-06
3.400000000000000	 1.972496926011290e-04	 4.646973753093565e-06
3.500000000000000	 1.971673171314324e-04	 4.649416377069828e-06
3.600000000000000	 1.970848984919891e-04	 4.651856195969844e-06
3.700000000000000	 1.970024367324692e-04	 4.654293209987121e-06
3.800000000000000	 1.969199319025418e-04	 4.656727419316236e-06
3.900000000000000	 1.968373840518728e-04	 4.659158824152783e-06
4.000000000000000	 1.967547932301232e-04	 4.661587424693339e-06
4.100000000000001	 1.966721594869510e-04	 4.664013221135513e-06
4.200000000000001	 1.965894828720103e-04	 4.666436213677913e-06
4.300000000000001	 1.965067634349519e-04	 4.668856402520158e-06
4.400000000000000	 1.964240012254203e-04	 4.671273787862822e-06
4.500000000000001	 1.963411962930614e-04	 4.673688369907587e-06
4.600000000000001	 1.962583486875155e-04	 4.676100148857103e-06
4.700000000000001	 1.961754584584187e-04	 4.678509124915019e-06
4.800000000000002	 1.960925256554037e-04	 4.680915298286006e-06
4.900000000000001	 1.960095503280997e-04	 4.683318669175739e-06
5.000000000000001	 1.959265325261320e-04	 4.685719237790892e-06
5.100000000000000	 1.958434722991211e-04	 4.688117004339129e-06
5.199999999999999	 1.957603696966844e-04	 4.690511969029119e-06
5.300000000000000	 1.956772247684379e-04	 4.692904132070599e-06
5.399999999999999	 1.955940375639919e-04	 4.695293493674263e-06
5.500000000000000	 1.955108081329531e-04	 4.697680054051809e-06
5.600000000000001	 1.954275365249247e-04	 4.700063813415958e-06
5.700000000000000	 1.953442227895057e-04	 4.702444771980422e-06
5.800000000000001	 1.952608669762911e-04	 4.704822929959915e-06
5.900000000000000	 1.951774691348728e-04	 4.707198287570157e-06
6.000000000000000	 1.950940293148355e-04	 4.709570845027804e-06
6.100000000000001	 1.950105475657656e-04	 4.711940602550634e-06
6.200000000000000	 1.949270239372434e-04	 4.714307560357377e-06
6.300000000000000	 1.948434584788446e-04	 4.716671718667748e-06
6.400000000000000	 1.947598512401413e-04	 4.719033077702464e-06
6.500000000000000	 1.946762022707014e-04	 4.721391637683259e-06
6.600000000000001	 1.945925116200891e-04	 4.723747398832855e-06
6.700000000000000	 1.945087793378646e-04	 4.726100361374970e-06
6.800000000000001	 1.944250054735842e-04	 4.728450525534324e-06
6.900000000000001	 1.943411900767991e-04	 4.730797891536613e-06
7.000000000000001	 1.942573331970565e-04	 4.733142459608522e-06
7.100000000000001	 1.941734348839024e-04	 4.735484229977810e-06
7.200000000000001	 1.940894951868766e-04	 4.737823202873180e-06
7.300000000000000	 1.940055141555151e-04	 4.740159378524328e-06
7.400000000000000	 1.939214918393498e-04	 4.742492757161948e-06
7.500000000000000	 1.938374282879087e-04	 4.744823339017731e-06
7.600000000000000	 1.937533235507152e-04	 4.747151124324371e-06
7.700000000000000	 1.936691776772885e-04	 4.749476113315548e-06
7.800000000000000	 1.935849907171440e-04	 4.751798306225930e-06
7.899999999999999	 1.935007627197929e-04	 4.754117703291181e-06
8.000000000000000	 1.934164937347418e-04	 4.756434304747960e-06
8.100000000000001	 1.933321838114928e-04	 4.758748110833893e-06
8.200000000000001	 1.932478329995431e-04	 4.761059121787599e-06
8.300000000000001	 1.931634413483889e-04	 4.763367337848746e-06
8.400000000000002	 1.930790089075200e-04	 4.765672759257961e-06
8.500000000000002	 1.929945357264220e-04	 4.767975386256852e-06
8.600000000000001	 1.929100218545761e-04	 4.770275219088011e-06
8.700000000000001	 1.928254673414594e-04	 4.772572257995026e-06
8.800000000000001	 1.927408722365443e-04	 4.774866503222475e-06
8.900000000000002	 1.926562365892993e-04	 4.777157955015919e-06
9.000000000000002	 1.925715604491880e-04	 4.779446613621917e-06
9.100000000000001	 1.924868438656700e-04	 4.781732479288003e-06
9.200000000000001	 1.924020868882001e-04	 4.784015552262704e-06
9.300000000000001	 1.923172895662291e-04	 4.786295832795524e-06
9.400000000000000	 1.922324519492034e-04	 4.788573321136963e-06
9.500000000000002	 1.921475740865644e-04	 4.790848017538497e-06
9.600000000000001	 1.920626560277493e-04	 4.793119922252588e-06
9.700000000000001	 1.919776978221909e-04	 4.795389035532685e-06
9.800000000000001	 1.918926995193176e-04	 4.797655357633220e-06
9.900000000000000	 1.918076611685506e-04	 4.799918888809548e-06
10.000000000000000	 1.917225828193106e-04	 4.802179629318110e-06
10.100000000000000	 1.916374645210127e-04	 4.804437579416291e-06
10.199999999999999	 1.915523063230671e-04	 4.806692739362453e-06
10.299999999999999	 1.914671082748787e-04	 4.808945109415932e-06
10.399999999999999	 1.913818704258487e-04	 4.811194689837043e-06
10.500000000000000	 1.912965928253728e-04	 4.813441480887086e-06
10.600000000000000	 1.912112755228424e-04	 4.815685482828343e-06
10.699999999999999	 1.911259185676444e-04	 4.817926695924069e-06
10.799999999999999	 1.910405220091608e-04	 4.820165120438492e-06
10.899999999999999	 1.909550858967689e-04	 4.822400756636828e-06
11.000000000000000	 1.908696102798415e-04	 4.824633604785267e-06
11.100000000000001	 1.907840952077461e-04	 4.826863665150971e-06
11.200000000000001	 1.906985407298460e-04	 4.829090938002088e-06
11.300000000000001	 1.906129468954992e-04	 4.831315423607730e-06
11.400000000000000	 1.905273137540597e-04	 4.833537122237994e-06
11.500000000000000	 1.904416413548760e-04	 4.835756034163947e-06
11.600000000000001	 1.903559297472918e-04	 4.837972159657630e-06
11.700000000000001	 1.902701789806463e-04	 4.840185498992060e-06
11.800000000000001	 1.901843891042735e-04	 4.842396052441225e-06
11.900000000000000	 1.900985601675029e-04	 4.844603820280085e-06
12.000000000000000	 1.900126922196586e-04	 4.846808802784576e-06
12.100000000000001	 1.899267853100603e-04	 4.849011000231602e-06
12.200000000000001	 1.898408394880225e-04	 4.851210412899037e-06
12.300000000000001	 1.897548548028546e-04	 4.853407041065733e-06
12.400000000000000	 1.896688313038612e-04	 4.855600885011502e-06
12.500000000000000	 1.895827690403421e-04	 4.857791945017133e-06
12.600000000000000	 1.894966680615916e-04	 4.859980221364383e-06
12.700000000000001	 1.894105284168997e-04	 4.862165714335974e-06
12.800000000000001	 1.893243501555505e-04	 4.864348424215599e-06
12.900000000000000	 1.892381333268238e-04	 4.866528351287921e-06
13.000000000000000	 1.891518779799939e-04	 4.868705495838564e-06
13.100000000000000	 1.890655841643300e-04	 4.870879858154121e-06
13.200000000000001	 1.889792519290966e-04	 4.873051438522155e-06
13.300000000000001	 1.888928813235526e-04	 4.875220237231191e-06
13.400000000000000	 1.888064723969521e-04	 4.877386254570719e-06
13.500000000000000	 1.887200251985441e-04	 4.879549490831194e-06
13.600000000000000	 1.886335397775717e-04	 4.881709946304034e-06
13.700000000000001	 1.885470161832736e-04	 4.883867621281622e-06
13.800000000000001	 1.884604544648830e-04	 4.886022516057307e-06
13.900000000000000	 1.883738546716280e-04	 4.888174630925396e-06
14.000000000000000	 1.882872168527313e-04	 4.890323966181152e-06
14.100000000000000	 1.882005410574103e-04	 4.892470522120812e-06
14.199999999999999	 1.881138273348774e-04	 4.894614299041572e-06
14.300000000000001	 1.880270757343395e-04	 4.896755297241578e-06
14.400000000000000	 1.879402863049982e-04	 4.898893517019946e-06
14.500000000000000	 1.878534590960496e-04	 4.901028958676750e-06
14.600000000000000	 1.877665941566860e-04	 4.903161622513047e-06
14.700000000000001	 1.876796915360934e-04	 4.905291508830841e-06
14.800000000000001	 1.875927512834503e-04	 4.907418617933042e-06
14.900000000000002	 1.875057734479317e-04	 4.909542950123556e-06
15.000000000000000	 1.874187580787068e-04	 4.911664505707244e-06
15.100000000000001	 1.873317052249397e-04	 4.913783284989928e-06
15.199999999999999	 1.872446149357888e-04	 4.915899288278381e-06
15.300000000000001	 1.871574872604074e-04	 4.918012515880334e-06
15.400000000000000	 1.870703222479429e-04	 4.920122968104471e-06
15.500000000000002	 1.869831199475374e-04	 4.922230645260435e-06
15.600000000000000	 1.868958804083275e-04	 4.924335547658818e-06
15.700000000000001	 1.868086036794441e-04	 4.926437675611174e-06
15.799999999999999	 1.867212898100129e-04	 4.928537029430000e-06
15.900000000000002	 1.866339388491535e-04	 4.930633609428752e-06
16.000000000000000	 1.865465508459807e-04	 4.932727415921834e-06
16.100000000000001	 1.864591258496030e-04	 4.934818449224594e-06
16.199999999999999	 1.863716639091235e-04	 4.936906709653343e-06
16.300000000000001	 1.862841650736399e-04	 4.938992197525335e-06
16.399999999999999	 1.861966293922453e-04	 4.941074913158819e-06
16.500000000000000	 1.861090569140256e-04	 4.943154856872932e-06
16.599999999999998	 1.860214476880602e-04	 4.945232028987758e-06
16.700000000000003	 1.859338017634238e-04	 4.947306429824347e-06
16.800000000000001	 1.858461191891857e-04	 4.949378059704705e-06
16.900000000000002	 1.857584000144089e-04	 4.951446918951774e-06
17.000000000000000	 1.856706442881512e-04	 4.953513007889454e-06
17.100000000000001	 1.855828520594644e-04	 4.955576326842589e-06
17.199999999999999	 1.854950233773947e-04	 4.957636876136969e-06
17.300000000000001	 1.854071582909820e-04	 4.959694656099325e-06
17.399999999999999	 1.853192568492614e-04	 4.961749667057330e-06
17.500000000000000	 1.852313191012609e-04	 4.963801909339604e-06
17.599999999999998	 1.851433450960044e-04	 4.965851383275734e-06
17.699999999999999	 1.850553348825096e-04	 4.967898089196246e-06
17.800000000000001	 1.849672885097858e-04	 4.969942027432550e-06
17.900000000000002	 1.848792060268379e-04	 4.971983198317037e-06
18.000000000000000	 1.847910874826654e-04	 4.974021602183044e-06
18.100000000000001	 1.847029329262613e-04	 4.976057239364846e-06
18.199999999999999	 1.846147424066129e-04	 4.978090110197665e-06
18.300000000000001	 1.845265159727017e-04	 4.980120215017661e-06
18.399999999999999	 1.844382536735030e-04	 4.982147554161925e-06
18.500000000000000	 1.843499555579861e-04	 4.984172127968485e-06
18.599999999999998	 1.842616216751154e-04	 4.986193936776346e-06
18.699999999999999	 1.841732520738488e-04	 4.988212980925428e-06
18.800000000000001	 1.840848468031361e-04	 4.990229260756540e-06
18.900000000000002	 1.839964059119222e-04	 4.992242776611472e-06
19.000000000000000	 1.839079294491463e-04	 4.994253528832944e-06
19.100000000000001	 1.838194174637415e-04	 4.996261517764622e-06
19.199999999999999	 1.837308700046346e-04	 4.998266743751102e-06
19.300000000000001	 1.836422871207463e-04	 5.000269207137910e-06
19.399999999999999	 1.835536688609913e-04	 5.002268908271503e-06
19.500000000000000	 1.834650152742802e-04	 5.004265847499331e-06
19.599999999999998	 1.833763264095136e-04	 5.006260025169685e-06
19.699999999999999	 1.832876023155870e-04	 5.008251441631817e-06
19.799999999999997	 1.831988430413906e-04	 5.010240097235923e-06
19.900000000000002	 1.831100486358077e-04	 5.012225992333133e-06
20.000000000000000	 1.830212191477161e-04	 5.014209127275514e-06
20.100000000000001	 1.829323546259867e-04	 5.016189502416052e-06
20.199999999999999	 1.828434551194842e-04	 5.018167118108666e-06
20.300000000000001	 1.827545206770691e-04	 5.020141974708257e-06
20.399999999999999	 1.826655513475916e-04	 5.022114072570552e-06
20.500000000000000	 1.825765471798974e-04	 5.024083412052250e-06
20.599999999999998	 1.824875082228263e-04	 5.026049993510997e-06
20.699999999999999	 1.823984345252117e-04	 5.028013817305362e-06
20.799999999999997	 1.823093261358803e-04	 5.029974883794830e-06
20.899999999999999	 1.822201831036522e-04	 5.031933193339819e-06
21.000000000000000	 1.821310054773437e-04	 5.033888746301733e-06
21.100000000000001	 1.820417933057600e-04	 5.035841543042781e-06
21.199999999999999	 1.819525466377023e-04	 5.037791583926153e-06
21.300000000000001	 1.818632655219656e-04	 5.039738869315974e-06
21.399999999999999	 1.817739500073378e-04	 5.041683399577297e-06
21.500000000000000	 1.816846001426008e-04	 5.043625175076079e-06
21.599999999999998	 1.815952159765304e-04	 5.045564196179239e-06
21.699999999999999	 1.815057975578953e-04	 5.047500463254590e-06
21.799999999999997	 1.814163449354569e-04	 5.049433976670836e-06
21.899999999999999	 1.813268581579702e-04	 5.051364736797631e-06
22.000000000000000	 1.812373372741848e-04	 5.053292744005564e-06
22.100000000000001	 1.811477823328429e-04	 5.055217998666132e-06
22.200000000000003	 1.810581933826807e-04	 5.057140501151760e-06
22.300000000000001	 1.809685704724282e-04	 5.059060251835813e-06
22.400000000000002	 1.808789136508063e-04	 5.060977251092499e-06
22.500000000000000	 1.807892229665309e-04	 5.062891499296997e-06
22.600000000000001	 1.806994984683116e-04	 5.064802996825405e-06
22.699999999999999	 1.806097402048506e-04	 5.066711744054736e-06
22.800000000000001	 1.805199482248446e-04	 5.068617741362932e-06
22.899999999999999	 1.804301225769825e-04	 5.070520989128842e-06
23.000000000000000	 1.803402633099457e-04	 5.072421487732188e-06
23.100000000000001	 1.802503704724098e-04	 5.074319237553650e-06
23.200000000000003	 1.801604441130439e-04	 5.076214238974825e-06
23.300000000000001	 1.800704842805098e-04	 5.078106492378204e-06
23.400000000000002	 1.799804910234645e-04	 5.079995998147266e-06
23.500000000000000	 1.798904643905542e-04	 5.081882756666275e-06
23.600000000000001	 1.798004044304208e-04	 5.083766768320476e-06
23.699999999999999	 1.797103111916991e-04	 5.085648033496030e-06
23.800000000000001	 1.796201847230165e-04	 5.087526552580000e-06
23.899999999999999	 1.795300250729960e-04	 5.089402325960407e-06
24.000000000000000	 1.794398322902501e-04	 5.091275354026105e-06
24.099999999999998	 1.793496064233855e-04	 5.093145637166870e-06
24.200000000000003	 1.792593475210025e-04	 5.095013175773430e-06
24.300000000000001	 1.791690556316947e-04	 5.096877970237388e-06
24.400000000000002	 1.790787308040493e-04	 5.098740020951312e-06
24.500000000000000	 1.789883730866448e-04	 5.100599328308604e-06
24.600000000000001	 1.788979825280527e-04	 5.102455892703587e-06
24.699999999999999	 1.788075591768390e-04	 5.104309714531519e-06
24.800000000000001	 1.787171030815616e-04	 5.106160794188548e-06
24.899999999999999	 1.786266142907733e-04	 5.108009132071782e-06
25.000000000000000	 1.785360928530166e-04	 5.109854728579136e-06
25.099999999999998	 1.784455388168286e-04	 5.111697584109475e-06
25.199999999999999	 1.783549522307396e-04	 5.113537699062585e-06
25.300000000000001	 1.782643331432724e-04	 5.115375073839139e-06
25.400000000000002	 1.781736816029440e-04	 5.117209708840760e-06
25.500000000000000	 1.780829976582614e-04	 5.119041604469876e-06
25.600000000000001	 1.779922813577262e-04	 5.120870761129877e-06
25.699999999999999	 1.779015327498330e-04	 5.122697179225061e-06
25.800000000000001	 1.778107518830697e-04	 5.124520859160643e-06
25.899999999999999	 1.777199388059154e-04	 5.126341801342688e-06
26.000000000000000	 1.776290935668423e-04	 5.128160006178168e-06
26.099999999999998	 1.775382162143162e-04	 5.129975474074982e-06
26.199999999999999	 1.774473067967955e-04	 5.131788205441924e-06
26.300000000000001	 1.773563653627318e-04	 5.133598200688707e-06
26.400000000000002	 1.772653919605673e-04	 5.135405460225865e-06
26.500000000000000	 1.771743866387389e-04	 5.137209984464894e-06
26.600000000000001	 1.770833494456753e-04	 5.139011773818169e-06
26.699999999999999	 1.769922804298000e-04	 5.140810828699017e-06
26.800000000000001	 1.769011796395250e-04	 5.142607149521545e-06
26.899999999999999	 1.768100471232579e-04	 5.144400736700826e-06
27.000000000000000	 1.767188829293984e-04	 5.146191590652825e-06
27.099999999999998	 1.766276871063401e-04	 5.147979711794447e-06
27.199999999999999	 1.765364597024660e-04	 5.149765100543382e-06
27.299999999999997	 1.764452007661537e-04	 5.151547757318278e-06
27.400000000000002	 1.763539103457730e-04	 5.153327682538671e-06
27.500000000000000	 1.762625884896878e-04	 5.155104876625034e-06
27.600000000000001	 1.761712352462517e-04	 5.156879339998638e-06
27.699999999999999	 1.760798506638122e-04	 5.158651073081689e-06
27.800000000000001	 1.759884347907095e-04	 5.160420076297294e-06
27.899999999999999	 1.758969876752772e-04	 5.162186350069489e-06
28.000000000000000	 1.758055093658388e-04	 5.163949894823099e-06
28.099999999999998	 1.757139999107117e-04	 5.165710710983900e-06
28.199999999999999	 1.756224593582059e-04	 5.167468798978552e-06
28.299999999999997	 1.755308877566251e-04	 5.169224159234647e-06
28.399999999999999	 1.754392851542618e-04	 5.170976792180555e-06
28.500000000000000	 1.753476515994035e-04	 5.172726698245614e-06
28.600000000000001	 1.752559871403302e-04	 5.174473877860034e-06
28.699999999999999	 1.751642918253139e-04	 5.176218331454935e-06
28.800000000000001	 1.750725657026176e-04	 5.177960059462247e-06
28.899999999999999	 1.749808088204979e-04	 5.179699062314841e-06
29.000000000000000	 1.748890212272045e-04	 5.181435340446498e-06
29.099999999999998	 1.747972029709776e-04	 5.183168894291826e-06
29.199999999999999	 1.747053541000502e-04	 5.184899724286320e-06
29.299999999999997	 1.746134746626477e-04	 5.186627830866384e-06
29.400000000000002	 1.745215647069896e-04	 5.188353214469348e-06
29.500000000000000	 1.744296242812839e-04	 5.190075875533304e-06
29.600000000000001	 1.743376534337332e-04	 5.191795814497310e-06
29.699999999999999	 1.742456522125326e-04	 5.193513031801305e-06
29.800000000000004	 1.741536206658684e-04	 5.195227527886092e-06
29.900000000000002	 1.740615588419190e-04	 5.196939303193323e-06
30.000000000000000	 1.739694667888551e-04	 5.198648358165563e-06

